Minimality in Finite-Dimensional ZW-Calculi

The ZW-calculus is a graphical language capable of representing 2-dimensional quantum systems (qubit) through its diagrams, and manipulating them through its equational theory. We extend the formalism to accommodate finite dimensional Hilbert spaces beyond qubit systems. First we define a qu$d$it version of the language, where all systems have the same arbitrary finite dimension $d$, and show that the provided equational theory is both complete -- i.e. semantical equivalence is entirely captured by the equations -- and minimal -- i.e. none of the equations are consequences of the others. We then extend the graphical language further to allow for mixed-dimensional systems. We again show the completeness and minimality of the provided equational theory.

==> figures/1-is-empty/1-is-empty_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}, color=gray] (0)  at (-0.062, 0.0) {$1$};
		\node [style=ket] (1)  at (0.062, 0.25) {$1$};
		\node [style=white dot] (2)  at (0.062, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-is-empty/1-is-empty_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (4)  at (0.125, -0.25) {};
		\node [style=W-1-n, shape border rotate=0] (5)  at (-0.075, 0.1) {};
		\node [style=none] (6)  at (-0.075, 0.475) {};
		\node [style=ket] (7)  at (-0.075, 0.475) {$1$};
		\node [style=dot] (8)  at (-0.325, -0.475) {};
		\node [style=none, font={\scriptsize}, color=gray] (9)  at (0.375, -0.225) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (10)  at (-0.375, -0.225) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (11)  at (-0.225, 0.275) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (4) to ();
		\draw [bend left=15] (5) to (4);
		\draw [in=90, out=-135] (5) to (8);
		\draw (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-is-empty/1-is-empty_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (13)  at (0.025, 0.237) {};
		\node [style=dot] (17)  at (0.025, -0.237) {};
		\node [style=none, font={\scriptsize}, color=gray] (19)  at (-0.025, 0.012) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-is-empty/1-is-empty_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (21)  at (0.025, 0.237) {};
		\node [style=dot] (22)  at (0.025, -0.237) {};
		\node [style=none, font={\scriptsize}, color=gray] (23)  at (-0.025, 0.012) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21) to (22);
		\draw [in=135, out=45, loop] (21) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-is-empty/1-is-empty_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (25)  at (0.062, -0.212) {};
		\node [style=dot] (26)  at (0.062, 0.212) {};
		\node [style=none, font={\scriptsize}, color=gray] (27)  at (-0.062, -0.012) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Hopf-annot/Hopf-annot_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (14)  at (0.0, 0.525) {$a\,$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (16)  at (0.0, -0.525) {$b\text-1$\!};
		\node [style=none] (0)  at (0.0, 0.7) {};
		\node [style=white dot] (1)  at (0.0, 0.45) {};
		\node [style=none] (2)  at (0.225, 0.075) {};
		\node [style=none] (3)  at (-0.225, 0.075) {};
		\node [style=none] (5)  at (0.0, 0.0) {$\underset{b}{...}$};
		\node [style=W-1-n, shape border rotate=180] (6)  at (0.0, -0.3) {};
		\node [style=none] (7)  at (0.0, -0.7) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw [in=-45, out=90] (2.center) to (1);
		\draw [in=-135, out=90] (3.center) to (1);
		\draw [in=135, out=-90] (3.center) to (6);
		\draw [in=270, out=45] (6) to (2.center);
		\draw (7.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Hopf-annot/Hopf-annot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (13)  at (0.0, 0.463) {$a$\!};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (15)  at (0.0, -0.262) {$b\text-1\,$.};
		\node [style=dot] (8)  at (0.0, 0.238) {};
		\node [style=white phase dot] (9)  at (0.0, -0.262) {$0$};
		\node [style=none] (10)  at (0.0, -0.662) {};
		\node [style=none] (11)  at (0.0, 0.662) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (9);
		\draw (11.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Hopf-aux/Hopf-aux_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.75) {};
		\node [style=white dot] (1)  at (0.0, 0.375) {};
		\node [style=none] (2)  at (0.25, 0.0) {};
		\node [style=none] (3)  at (-0.25, 0.0) {};
		\node [style=none] (5)  at (0.0, -0.075) {$\underset{d}{...}$};
		\node [style=W-1-n, shape border rotate=180] (6)  at (0.0, -0.375) {};
		\node [style=none] (7)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw [in=-45, out=90] (2.center) to (1);
		\draw [in=-135, out=90] (3.center) to (1);
		\draw [in=135, out=-90] (3.center) to (6);
		\draw [in=270, out=45] (6) to (2.center);
		\draw (7.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Hopf-aux/Hopf-aux_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (8)  at (0.0, 0.275) {};
		\node [style=white phase dot] (9)  at (0.0, -0.225) {$0$};
		\node [style=none] (10)  at (0.0, -0.625) {};
		\node [style=none] (11)  at (0.0, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (9);
		\draw (11.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Hopf/Hopf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.75) {};
		\node [style=white dot] (1)  at (0.0, 0.375) {};
		\node [style=none] (2)  at (0.25, 0.0) {};
		\node [style=none] (3)  at (-0.25, 0.0) {};
		\node [style=none] (5)  at (0.0, -0.075) {$\underset{d}{...}$};
		\node [style=W-1-n, shape border rotate=180] (6)  at (0.0, -0.375) {};
		\node [style=none] (7)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw [in=-45, out=90] (2.center) to (1);
		\draw [in=-135, out=90] (3.center) to (1);
		\draw [in=135, out=-90] (3.center) to (6);
		\draw [in=270, out=45] (6) to (2.center);
		\draw (7.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Hopf/Hopf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (8)  at (0.0, 0.275) {};
		\node [style=dot] (9)  at (0.0, -0.225) {};
		\node [style=none] (10)  at (0.0, -0.625) {};
		\node [style=none] (11)  at (0.0, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (9);
		\draw (11.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W-1/NF-W-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (0)  at (0.25, -0.025) {};
		\node [style=none] (1)  at (0.25, -0.325) {};
		\node [style=none] (2)  at (0.25, 0.325) {};
		\node [style=none] (4)  at (-0.25, 0.325) {};
		\node [style=none] (6)  at (-0.25, -0.325) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (2.center) to (0);
		\draw [bend left=90, looseness=1.25] (4.center) to (2.center);
		\draw (6.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W-1/NF-W-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (-0.25, -0.125) {};
		\node [style=none] (12)  at (0.25, -0.125) {};
		\node [style=white dot] (13)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-180, looseness=1.25] (13) to (11.center);
		\draw [in=90, out=0, looseness=1.25] (13) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W/NF-W_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (0)  at (0.375, -0.025) {};
		\node [style=none] (1)  at (0.375, -0.325) {};
		\node [style=none] (2)  at (0.125, 0.325) {};
		\node [style=none] (3)  at (0.625, 0.325) {};
		\node [style=none] (4)  at (-0.625, 0.325) {};
		\node [style=none] (5)  at (-0.125, 0.325) {};
		\node [style=none] (6)  at (-0.625, -0.325) {};
		\node [style=none] (7)  at (-0.125, -0.325) {};
		\node [style=none] (23)  at (-0.375, 0.0) {...};
		\node [style=none] (24)  at (0.375, 0.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw [in=150, out=-90] (2.center) to (0);
		\draw [in=30, out=-90] (3.center) to (0);
		\draw [bend left=90, looseness=1.25] (4.center) to (2.center);
		\draw (5.center) to (7.center);
		\draw [bend left=90, looseness=1.25] (5.center) to (3.center);
		\draw (6.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W/NF-W_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (0.25, -0.05) {};
		\node [style=none] (10)  at (-0.25, -0.05) {};
		\node [style=none] (11)  at (-0.75, 0.45) {};
		\node [style=none] (12)  at (-0.25, 0.45) {};
		\node [style=white dot] (13)  at (-0.5, 0.7) {};
		\node [style=none] (14)  at (0.25, 0.45) {};
		\node [style=none] (15)  at (0.75, 0.45) {};
		\node [style=white dot] (16)  at (0.5, 0.7) {};
		\node [style=none] (17)  at (-0.75, -0.7) {};
		\node [style=W-1-n, shape border rotate=180] (18)  at (0.5, -0.4) {};
		\node [style=none] (19)  at (0.5, -0.7) {};
		\node [style=none] (20)  at (0.25, -0.05) {};
		\node [style=none] (21)  at (0.75, -0.05) {};
		\node [style=none] (22)  at (-0.25, -0.7) {};
		\node [style=none] (25)  at (-0.5, -0.3) {...};
		\node [style=none] (26)  at (0.5, -0.05) {...};
		\node [style=none] (27)  at (0.0, 0.575) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=270, out=90] (9.center) to (12.center);
		\draw [in=90, out=-180, looseness=1.25] (13) to (11.center);
		\draw [in=90, out=0, looseness=1.25] (13) to (12.center);
		\draw [in=90, out=-90] (14.center) to (10.center);
		\draw [in=90, out=-180, looseness=1.25] (16) to (14.center);
		\draw [in=90, out=0, looseness=1.25] (16) to (15.center);
		\draw (17.center) to (11.center);
		\draw (19.center) to (18);
		\draw [in=150, out=-90] (20.center) to (18);
		\draw [in=30, out=-90] (21.center) to (18);
		\draw (21.center) to (15.center);
		\draw (22.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-Z/NF-Z_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (13)  at (0.0, 0.25) {$r$};
		\node [style=none] (14)  at (-0.25, -0.25) {};
		\node [style=none] (15)  at (0.25, -0.25) {};
		\node [style=none] (16)  at (0.0, -0.2) {$\underset{n}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (13) to (14.center);
		\draw [bend left] (13) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-Z/NF-Z_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (10)  at (0.0, 0.5) {};
		\node [style=white phase dot] (18)  at (0.0, 0.0) {$r$};
		\node [style=none] (19)  at (-0.25, -0.5) {};
		\node [style=none] (20)  at (0.25, -0.5) {};
		\node [style=none] (21)  at (0.0, -0.45) {$\underset{n}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (18);
		\draw [bend right] (18) to (19.center);
		\draw [bend left] (18) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-Z/NF-Z_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.05, 1.375) {$1$};
		\node [style=W-1-n] (1)  at (0.05, 1.0) {};
		\node [style=white phase dot] (2)  at (-0.95, 0.375) {$1$};
		\node [style=white phase dot] (3)  at (-0.525, 0.375) {$1$};
		\node [style=white phase dot] (4)  at (0.95, 0.375) {$\frac{1}{(d\text{-}1)!}$};
		\node [style=W-1-n, shape border rotate=180] (5)  at (0.05, -0.375) {};
		\node [style=none, font={\scriptsize}, rotate=-30] (7)  at (0.525, 0.0) {$\underset{d\text{-}1}{...}$};
		\node [style=none] (8)  at (0.325, 0.375) {...};
		\node [style=white phase dot] (9)  at (-0.075, 0.375) {$\frac{1}{2!}$};
		\node [style=white phase dot] (24)  at (0.05, -0.875) {$r$};
		\node [style=none] (25)  at (-0.2, -1.375) {};
		\node [style=none] (26)  at (0.3, -1.375) {};
		\node [style=none] (27)  at (0.05, -1.325) {$\underset{n}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [in=75, out=-135] (1) to (3);
		\draw [in=120, out=-45] (1) to (4);
		\draw [in=-150, out=60] (2) to (1);
		\draw [in=135, out=-90] (3) to (5);
		\draw [in=15, out=-90] (4) to (5);
		\draw [bend right] (4) to (5);
		\draw (5) to (24);
		\draw [in=-105, out=90] (9) to (1);
		\draw [bend left=15] (9) to (5);
		\draw [bend right=15] (9) to (5);
		\draw [bend right] (24) to (25.center);
		\draw [bend left] (24) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-Z/NF-Z_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (28)  at (0.05, 1.25) {$1$};
		\node [style=W-1-n] (29)  at (0.05, 0.875) {};
		\node [style=white phase dot] (30)  at (-0.95, 0.25) {$1$};
		\node [style=W-1-n, shape border rotate=180] (33)  at (0.55, -0.75) {};
		\node [style=none, font={\scriptsize}, rotate=-30] (34)  at (0.475, -0.15) {$\underset{d\text{-}1}{...}$};
		\node [style=none] (35)  at (0.325, 0.25) {...};
		\node [style=none] (39)  at (-0.45, -1.25) {};
		\node [style=none] (40)  at (0.55, -1.25) {};
		\node [style=none] (41)  at (0.05, -1.2) {$\underset{n}{...}$};
		\node [style=white phase dot] (42)  at (-0.525, 0.25) {$r$};
		\node [style=white phase dot] (43)  at (0.95, 0.25) {$\frac{r^{d\text-1}}{(d\text{-}1)!}$};
		\node [style=W-1-n, shape border rotate=180] (44)  at (-0.45, -0.75) {};
		\node [style=white phase dot] (45)  at (-0.075, 0.25) {$\frac{r^2}{2!}$};
		\node [style=none, font={\scriptsize}, rotate=-30] (46)  at (0.925, -0.25) {$\underset{d\text{-}1}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28) to (29);
		\draw [in=75, out=-135] (29) to (42);
		\draw [in=120, out=-45] (29) to (43);
		\draw [in=-150, out=60] (30) to (29);
		\draw (40.center) to (33);
		\draw [in=135, out=-105] (42) to (44);
		\draw [in=135, out=-60, looseness=0.75] (42) to (33);
		\draw [in=15, out=-120] (43) to (44);
		\draw [bend right=15] (43) to (44);
		\draw [in=30, out=-45, looseness=1.25] (43) to (33);
		\draw (43) to (33);
		\draw (44) to (39.center);
		\draw [bend left=15] (45) to (44);
		\draw [bend right=15] (45) to (44);
		\draw [in=-105, out=90] (45) to (29);
		\draw [bend left=15] (45) to (33);
		\draw [bend right=15] (45) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-Z/NF-Z_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (48)  at (0.0, 0.0) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-Z/NF-Z_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (50)  at (-0.25, 0.0) {$r$};
		\node [style=white dot] (51)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=2.75] (50) to (51);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-compo/NF-compo_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.3, 0.625) {};
		\node [style=none] (1)  at (-0.3, 0.125) {};
		\node [style=none] (2)  at (0.3, 0.625) {};
		\node [style=none] (3)  at (0.3, 0.125) {};
		\node [style=none] (4)  at (-0.175, 0.875) {};
		\node [style=none] (5)  at (-0.175, 0.625) {};
		\node [style=none] (6)  at (0.175, 0.875) {};
		\node [style=none] (7)  at (0.175, 0.625) {};
		\node [style=none] (8)  at (0.0, 0.75) {...};
		\node [style=none] (9)  at (-0.175, 0.125) {};
		\node [style=none] (10)  at (-0.175, -0.125) {};
		\node [style=none] (11)  at (0.175, 0.125) {};
		\node [style=none] (12)  at (0.175, -0.125) {};
		\node [style=none] (13)  at (0.0, 0.0) {...};
		\node [style=none] (14)  at (0.0, 0.375) {$D_1$};
		\node [style=none] (15)  at (-0.3, -0.125) {};
		\node [style=none] (16)  at (-0.3, -0.625) {};
		\node [style=none] (17)  at (0.3, -0.125) {};
		\node [style=none] (18)  at (0.3, -0.625) {};
		\node [style=none] (24)  at (-0.175, -0.625) {};
		\node [style=none] (25)  at (-0.175, -0.875) {};
		\node [style=none] (26)  at (0.175, -0.625) {};
		\node [style=none] (27)  at (0.175, -0.875) {};
		\node [style=none] (28)  at (0.0, -0.75) {...};
		\node [style=none] (29)  at (0.0, -0.375) {$D_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (0.center) to (2.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (1.center);
		\draw (4.center) to (5.center);
		\draw (6.center) to (7.center);
		\draw (9.center) to (10.center);
		\draw (11.center) to (12.center);
		\draw (15.center) to (16.center);
		\draw (15.center) to (17.center);
		\draw (17.center) to (18.center);
		\draw (18.center) to (16.center);
		\draw (24.center) to (25.center);
		\draw (26.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-compo/NF-compo_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (-1.538, 0.375) {};
		\node [style=none] (32)  at (-1.538, -0.125) {};
		\node [style=none] (33)  at (-0.938, 0.375) {};
		\node [style=none] (34)  at (-0.938, -0.125) {};
		\node [style=none] (35)  at (-1.412, 0.375) {};
		\node [style=none] (37)  at (-1.062, 0.375) {};
		\node [style=none] (40)  at (-1.412, -0.125) {};
		\node [style=none] (41)  at (-1.412, -0.625) {};
		\node [style=none] (42)  at (-1.062, -0.125) {};
		\node [style=none] (43)  at (-1.062, -0.625) {};
		\node [style=none] (44)  at (-1.238, -0.25) {...};
		\node [style=none] (45)  at (-1.238, 0.125) {$D_2$};
		\node [style=none] (46)  at (-0.238, 0.375) {};
		\node [style=none] (47)  at (-0.238, -0.125) {};
		\node [style=none] (48)  at (0.363, 0.375) {};
		\node [style=none] (49)  at (0.363, -0.125) {};
		\node [style=none] (56)  at (-0.113, -0.125) {};
		\node [style=none] (58)  at (0.238, -0.125) {};
		\node [style=none] (60)  at (0.062, 0.125) {$D_1$};
		\node [style=none] (61)  at (-0.762, 0.375) {};
		\node [style=none] (62)  at (-0.762, -0.125) {};
		\node [style=none] (63)  at (-0.412, 0.375) {};
		\node [style=none] (64)  at (-0.412, -0.125) {};
		\node [style=none] (65)  at (-0.587, 0.0) {...};
		\node [style=none] (66)  at (-0.113, 0.375) {};
		\node [style=none] (68)  at (0.238, 0.375) {};
		\node [style=none] (71)  at (1.188, 0.625) {};
		\node [style=none] (72)  at (1.188, -0.125) {};
		\node [style=none] (73)  at (1.537, 0.625) {};
		\node [style=none] (74)  at (1.537, -0.125) {};
		\node [style=none] (75)  at (1.363, 0.25) {...};
		\node [style=none] (76)  at (0.538, 0.375) {};
		\node [style=none] (77)  at (0.538, -0.125) {};
		\node [style=none] (78)  at (0.887, 0.375) {};
		\node [style=none] (79)  at (0.887, -0.125) {};
		\node [style=none] (80)  at (0.713, 0.0) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (32.center);
		\draw (31.center) to (33.center);
		\draw (33.center) to (34.center);
		\draw (34.center) to (32.center);
		\draw [bend left=90] (35.center) to (61.center);
		\draw [bend left=90] (37.center) to (63.center);
		\draw (40.center) to (41.center);
		\draw (42.center) to (43.center);
		\draw (46.center) to (47.center);
		\draw (46.center) to (48.center);
		\draw (48.center) to (49.center);
		\draw (49.center) to (47.center);
		\draw (61.center) to (62.center);
		\draw [bend right=90] (62.center) to (56.center);
		\draw (63.center) to (64.center);
		\draw [bend right=90] (64.center) to (58.center);
		\draw [bend left=90] (66.center) to (76.center);
		\draw [bend left=90] (66.center) to (76.center);
		\draw [bend left=90] (68.center) to (78.center);
		\draw [bend left=90] (68.center) to (78.center);
		\draw (71.center) to (72.center);
		\draw (71.center) to (72.center);
		\draw (73.center) to (74.center);
		\draw (73.center) to (74.center);
		\draw (76.center) to (77.center);
		\draw (76.center) to (77.center);
		\draw [bend right=90] (77.center) to (72.center);
		\draw [bend right=90] (77.center) to (72.center);
		\draw (78.center) to (79.center);
		\draw (78.center) to (79.center);
		\draw [bend right=90] (79.center) to (74.center);
		\draw [bend right=90] (79.center) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-compo/NF-compo_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (82)  at (-1.387, 0.375) {};
		\node [style=none] (83)  at (-1.387, -0.125) {};
		\node [style=none] (84)  at (-0.287, 0.375) {};
		\node [style=none] (85)  at (-0.287, -0.125) {};
		\node [style=none] (89)  at (-1.262, -0.125) {};
		\node [style=none] (90)  at (-1.262, -0.625) {};
		\node [style=none] (91)  at (-0.912, -0.125) {};
		\node [style=none] (92)  at (-0.912, -0.625) {};
		\node [style=none] (93)  at (-1.087, -0.25) {...};
		\node [style=none] (94)  at (-0.837, 0.125) {$\ulcorner D_2\urcorner$};
		\node [style=none] (100)  at (-0.112, -0.125) {};
		\node [style=none] (102)  at (0.238, -0.125) {};
		\node [style=none] (103)  at (0.062, -0.2) {...};
		\node [style=none] (106)  at (-0.762, -0.125) {};
		\node [style=none] (108)  at (-0.412, -0.125) {};
		\node [style=none] (109)  at (-0.587, -0.2) {...};
		\node [style=none] (110)  at (1.038, 0.625) {};
		\node [style=none] (111)  at (1.038, -0.125) {};
		\node [style=none] (112)  at (1.388, 0.625) {};
		\node [style=none] (113)  at (1.388, -0.125) {};
		\node [style=none] (114)  at (1.213, 0.25) {...};
		\node [style=none] (115)  at (0.388, -0.125) {};
		\node [style=none] (116)  at (0.738, -0.125) {};
		\node [style=none] (118)  at (-0.237, 0.375) {};
		\node [style=none] (119)  at (-0.237, -0.125) {};
		\node [style=none] (120)  at (0.863, 0.375) {};
		\node [style=none] (121)  at (0.863, -0.125) {};
		\node [style=none] (124)  at (0.312, 0.125) {$\ulcorner D_1\urcorner$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (82.center) to (83.center);
		\draw (82.center) to (84.center);
		\draw (84.center) to (85.center);
		\draw (85.center) to (83.center);
		\draw (89.center) to (90.center);
		\draw (91.center) to (92.center);
		\draw [bend right=90] (106.center) to (100.center);
		\draw [bend right=90] (108.center) to (102.center);
		\draw (110.center) to (111.center);
		\draw (110.center) to (111.center);
		\draw (112.center) to (113.center);
		\draw (112.center) to (113.center);
		\draw [bend right=90] (115.center) to (111.center);
		\draw [bend right=90] (115.center) to (111.center);
		\draw [bend right=90] (116.center) to (113.center);
		\draw [bend right=90] (116.center) to (113.center);
		\draw (118.center) to (119.center);
		\draw (118.center) to (120.center);
		\draw (120.center) to (121.center);
		\draw (121.center) to (119.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-compo/NF-compo_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (126)  at (-1.388, 0.375) {};
		\node [style=none] (127)  at (-1.388, -0.125) {};
		\node [style=none] (130)  at (-1.263, -0.125) {};
		\node [style=none] (131)  at (-1.263, -0.625) {};
		\node [style=none] (132)  at (-0.912, -0.125) {};
		\node [style=none] (133)  at (-0.912, -0.625) {};
		\node [style=none] (134)  at (-1.088, -0.25) {...};
		\node [style=none] (136)  at (-0.113, -0.125) {};
		\node [style=none] (137)  at (0.238, -0.125) {};
		\node [style=none] (138)  at (0.062, -0.2) {...};
		\node [style=none] (139)  at (-0.762, -0.125) {};
		\node [style=none] (140)  at (-0.412, -0.125) {};
		\node [style=none] (141)  at (-0.588, -0.2) {...};
		\node [style=none] (142)  at (1.037, 0.625) {};
		\node [style=none] (143)  at (1.037, -0.125) {};
		\node [style=none] (144)  at (1.387, 0.625) {};
		\node [style=none] (145)  at (1.387, -0.125) {};
		\node [style=none] (146)  at (1.213, 0.25) {...};
		\node [style=none] (147)  at (0.387, -0.125) {};
		\node [style=none] (148)  at (0.738, -0.125) {};
		\node [style=none] (152)  at (0.863, 0.375) {};
		\node [style=none] (153)  at (0.863, -0.125) {};
		\node [style=none] (154)  at (-0.262, 0.125) {$\ulcorner D_2\urcorner\otimes\ulcorner D_1\urcorner$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (126.center) to (127.center);
		\draw (126.center) to (152.center);
		\draw (127.center) to (153.center);
		\draw (130.center) to (131.center);
		\draw (132.center) to (133.center);
		\draw [bend right=90] (139.center) to (136.center);
		\draw [bend right=90] (140.center) to (137.center);
		\draw (142.center) to (143.center);
		\draw (142.center) to (143.center);
		\draw (144.center) to (145.center);
		\draw (144.center) to (145.center);
		\draw [bend right=90] (147.center) to (143.center);
		\draw [bend right=90] (147.center) to (143.center);
		\draw [bend right=90] (148.center) to (145.center);
		\draw [bend right=90] (148.center) to (145.center);
		\draw (152.center) to (153.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-distrib-lemma/NF-cup-distrib-lemma_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (0.125, 0.312) {};
		\node [style=none] (1)  at (0.75, -0.438) {};
		\node [style=none] (2)  at (-0.5, -0.438) {};
		\node [style=ket, shape border rotate=180] (3)  at (0.125, 0.812) {$1$};
		\node [style=none] (4)  at (0.75, -0.812) {};
		\node [style=none] (5)  at (-0.5, -0.812) {};
		\node [style=W-1-n, shape border rotate=270] (7)  at (0.5, -0.438) {};
		\node [style=white dot] (8)  at (0.75, -0.438) {};
		\node [style=W-1-n, shape border rotate=90] (10)  at (-0.25, -0.438) {};
		\node [style=white dot] (11)  at (-0.5, -0.438) {};
		\node [style=none] (12)  at (0.0, -0.812) {};
		\node [style=none] (13)  at (0.25, -0.812) {};
		\node [style=none] (66)  at (-0.75, -0.438) {};
		\node [style=none] (67)  at (-0.75, -0.812) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (0) to (2.center);
		\draw [in=90, out=-150] (0) to (66.center);
		\draw [in=-45, out=90] (1.center) to (0);
		\draw (3) to (0);
		\draw (4.center) to (1.center);
		\draw (5.center) to (2.center);
		\draw (7) to (8);
		\draw (10) to (11);
		\draw [bend left] (10) to (7);
		\draw [in=-30, out=90] (12.center) to (10);
		\draw [in=-150, out=90] (13.center) to (7);
		\draw (67.center) to (66.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-distrib-lemma/NF-cup-distrib-lemma_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket, shape border rotate=180] (18)  at (0.125, 0.812) {$1$};
		\node [style=none] (20)  at (-0.5, -0.812) {};
		\node [style=none] (25)  at (0.0, -0.812) {};
		\node [style=W-1-n, shape border rotate=180] (27)  at (-0.5, -0.438) {};
		\node [style=white dot] (29)  at (0.0, -0.438) {};
		\node [style=white dot] (31)  at (0.125, -0.188) {};
		\node [style=W-1-n] (32)  at (0.125, 0.312) {};
		\node [style=none] (33)  at (0.75, -0.812) {};
		\node [style=none] (34)  at (0.25, -0.812) {};
		\node [style=W-1-n, shape border rotate=180] (35)  at (0.75, -0.438) {};
		\node [style=white dot] (36)  at (0.25, -0.438) {};
		\node [style=white dot] (37)  at (0.125, -0.188) {};
		\node [style=none] (68)  at (-0.75, -0.188) {};
		\node [style=none] (69)  at (-0.75, -0.812) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (32);
		\draw [in=165, out=135, looseness=1.50] (27) to (31);
		\draw (27) to (20.center);
		\draw (29) to (25.center);
		\draw [in=60, out=135, looseness=1.50] (29) to (27);
		\draw [bend left=45] (29) to (32);
		\draw [bend left=45, looseness=1.25] (31) to (32);
		\draw [bend right=45, looseness=1.25] (31) to (32);
		\draw [in=90, out=-150] (32) to (68.center);
		\draw [in=15, out=45, looseness=1.50] (35) to (37);
		\draw (35) to (33.center);
		\draw (36) to (34.center);
		\draw [in=120, out=45, looseness=1.50] (36) to (35);
		\draw [bend right=45] (36) to (32);
		\draw (69.center) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-distrib-lemma/NF-cup-distrib-lemma_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket, shape border rotate=180] (39)  at (0.125, 0.812) {$1$};
		\node [style=none] (40)  at (-0.5, -0.812) {};
		\node [style=none] (41)  at (0.0, -0.812) {};
		\node [style=W-1-n, shape border rotate=180] (42)  at (-0.5, -0.438) {};
		\node [style=white dot] (43)  at (0.0, -0.438) {};
		\node [style=W-1-n] (45)  at (0.125, 0.312) {};
		\node [style=none] (46)  at (0.75, -0.812) {};
		\node [style=none] (47)  at (0.25, -0.812) {};
		\node [style=W-1-n, shape border rotate=180] (48)  at (0.75, -0.438) {};
		\node [style=white dot] (49)  at (0.25, -0.438) {};
		\node [style=dot, shape border rotate=180] (51)  at (-0.25, -0.062) {};
		\node [style=dot, shape border rotate=180] (52)  at (0.5, -0.062) {};
		\node [style=none] (70)  at (-0.75, -0.438) {};
		\node [style=none] (71)  at (-0.75, -0.812) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39) to (45);
		\draw (42) to (40.center);
		\draw (43) to (41.center);
		\draw [in=60, out=135, looseness=1.50] (43) to (42);
		\draw [bend left=15] (43) to (45);
		\draw [in=90, out=-150] (45) to (70.center);
		\draw (48) to (46.center);
		\draw [in=360, out=60, looseness=1.50] (48) to (52);
		\draw (49) to (47.center);
		\draw [in=120, out=45, looseness=1.50] (49) to (48);
		\draw [bend right=15] (49) to (45);
		\draw [in=120, out=-180, looseness=1.50] (51) to (42);
		\draw (71.center) to (70.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-distrib-lemma/NF-cup-distrib-lemma_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (55)  at (0.75, -0.438) {};
		\node [style=none] (56)  at (-0.5, -0.438) {};
		\node [style=ket, shape border rotate=180] (57)  at (0.125, 0.812) {$1$};
		\node [style=none] (58)  at (0.75, -0.812) {};
		\node [style=none] (59)  at (-0.5, -0.812) {};
		\node [style=white dot] (61)  at (0.75, -0.438) {};
		\node [style=white dot] (63)  at (-0.5, -0.438) {};
		\node [style=none] (64)  at (0.0, -0.812) {};
		\node [style=none] (65)  at (0.25, -0.812) {};
		\node [style=W-1-n] (72)  at (0.125, 0.312) {};
		\node [style=none] (73)  at (-0.75, -0.438) {};
		\node [style=none] (74)  at (-0.75, -0.812) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-45, out=90] (55.center) to (72);
		\draw (57) to (72);
		\draw (58.center) to (55.center);
		\draw (59.center) to (56.center);
		\draw [in=90, out=0, looseness=1.25] (63) to (64.center);
		\draw [in=180, out=90, looseness=1.25] (65.center) to (61);
		\draw [in=90, out=-150] (72) to (73.center);
		\draw [in=90, out=-135] (72) to (56.center);
		\draw (74.center) to (73.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-distrib/NF-cup-distrib_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (-0.25, 1.25) {$1$};
		\node [style=W-1-n] (1)  at (-0.25, 0.875) {};
		\node [style=none] (2)  at (-0.75, 0.25) {};
		\node [style=white phase dot] (3)  at (0.5, 0.0) {$\star$};
		\node [style=W-1-n, shape border rotate=180] (4)  at (-0.75, -1.25) {};
		\node [style=W-1-n, shape border rotate=180] (5)  at (0.5, -1.25) {};
		\node [style=none, font={\scriptsize}] (8)  at (-0.35, -0.85) {...};
		\node [style=none, font={\scriptsize}] (9)  at (0.0, 0.0) {...};
		\node [style=none, font={\scriptsize}] (10)  at (0.55, -0.625) {...};
		\node [style=white phase dot] (12)  at (-0.45, 0.0) {$\star$};
		\node [style=none, font={\scriptsize}] (13)  at (-0.75, -0.625) {...};
		\node [style=none, font={\scriptsize}] (14)  at (0.225, -0.65) {...};
		\node [style=none] (15)  at (0.75, 0.25) {};
		\node [style=none] (16)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (3);
		\draw (1) to (12);
		\draw (2.center) to (1);
		\draw [bend left=15] (3) to (4);
		\draw [bend right=15] (3) to (4);
		\draw [bend right=15] (3) to (5);
		\draw [bend left] (3) to (5);
		\draw [bend right=90, looseness=1.25] (4) to (5);
		\draw (12) to (4);
		\draw [bend right, looseness=1.25] (12) to (4);
		\draw (12) to (5);
		\draw [bend left] (12) to (5);
		\draw (15.center) to (3);
		\draw (16.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-distrib/NF-cup-distrib_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (18)  at (0.0, 2.0) {$1$};
		\node [style=W-1-n] (19)  at (0.0, 1.625) {};
		\node [style=none] (20)  at (-0.5, 1.0) {};
		\node [style=white phase dot] (21)  at (0.75, 0.75) {$\star$};
		\node [style=none, font={\scriptsize}] (24)  at (-0.825, -0.1) {...};
		\node [style=none, font={\scriptsize}] (25)  at (0.25, 0.75) {...};
		\node [style=none, font={\scriptsize}] (26)  at (1.3, 0.125) {...};
		\node [style=white phase dot] (27)  at (-0.2, 0.75) {$\star$};
		\node [style=none, font={\scriptsize}] (28)  at (-1.25, 0.125) {...};
		\node [style=none, font={\scriptsize}] (29)  at (0.725, 0.1) {...};
		\node [style=none] (30)  at (1.0, 1.0) {};
		\node [style=none] (31)  at (0.0, 1.0) {};
		\node [style=W-1-n, shape border rotate=90] (32)  at (-0.5, -1.5) {};
		\node [style=W-1-n, shape border rotate=90] (33)  at (-0.5, -1.0) {};
		\node [style=W-1-n, shape border rotate=90] (34)  at (-0.5, -0.5) {};
		\node [style=W-1-n, shape border rotate=270] (35)  at (0.5, -0.5) {};
		\node [style=W-1-n, shape border rotate=270] (36)  at (0.5, -1.0) {};
		\node [style=W-1-n, shape border rotate=270] (37)  at (0.5, -1.5) {};
		\node [style=W-1-n, shape border rotate=270] (38)  at (0.5, -2.0) {};
		\node [style=W-1-n, shape border rotate=90] (39)  at (-0.5, -2.0) {};
		\node [style=none] (40)  at (-0.75, -0.25) {};
		\node [style=none] (41)  at (-1.0, -0.25) {};
		\node [style=none] (42)  at (-1.25, -0.25) {};
		\node [style=none] (43)  at (-1.5, -0.25) {};
		\node [style=none] (44)  at (1.5, -0.25) {};
		\node [style=none] (45)  at (1.25, -0.25) {};
		\node [style=none] (46)  at (1.0, -0.25) {};
		\node [style=none] (47)  at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (19);
		\draw (19) to (21);
		\draw (19) to (27);
		\draw (20.center) to (19);
		\draw [in=90, out=-30] (21) to (44.center);
		\draw [in=90, out=-165] (27) to (43.center);
		\draw [in=90, out=-60, looseness=0.75] (27) to (47.center);
		\draw (30.center) to (21);
		\draw (31.center) to (27);
		\draw (32) to (35);
		\draw (32) to (38);
		\draw (32) to (37);
		\draw (33) to (36);
		\draw (33) to (38);
		\draw (33) to (37);
		\draw (34) to (35);
		\draw (34) to (36);
		\draw (34) to (37);
		\draw (34) to (38);
		\draw (35) to (33);
		\draw [in=-90, out=0, looseness=1.25] (35) to (47.center);
		\draw (36) to (32);
		\draw (36) to (39);
		\draw [in=-90, out=0] (37) to (45.center);
		\draw (39) to (37);
		\draw (39) to (35);
		\draw (39) to (38);
		\draw [in=-180, out=-90, looseness=1.25] (40.center) to (34);
		\draw [in=-120, out=90, looseness=0.75] (40.center) to (21);
		\draw [in=180, out=-90] (41.center) to (33);
		\draw [in=-150, out=90, looseness=0.75] (41.center) to (21);
		\draw [in=225, out=90, looseness=0.75] (42.center) to (27);
		\draw [in=180, out=-90] (42.center) to (32);
		\draw [in=-180, out=-90] (43.center) to (39);
		\draw [in=0, out=-90] (44.center) to (38);
		\draw [in=300, out=90, looseness=0.75] (45.center) to (21);
		\draw [in=0, out=-90] (46.center) to (36);
		\draw [in=-30, out=90] (46.center) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-distrib/NF-cup-distrib_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (49)  at (0.0, 2.0) {$1$};
		\node [style=W-1-n] (50)  at (0.0, 1.625) {};
		\node [style=none] (51)  at (-0.5, 1.0) {};
		\node [style=white phase dot] (52)  at (0.75, 0.75) {$\star$};
		\node [style=none, font={\scriptsize}] (53)  at (-0.825, -0.1) {...};
		\node [style=none, font={\scriptsize}] (54)  at (0.25, 0.75) {...};
		\node [style=none, font={\scriptsize}] (55)  at (1.3, 0.125) {...};
		\node [style=white phase dot] (56)  at (-0.2, 0.75) {$\star$};
		\node [style=none, font={\scriptsize}] (57)  at (-1.25, 0.125) {...};
		\node [style=none, font={\scriptsize}] (58)  at (0.725, 0.1) {...};
		\node [style=none] (59)  at (1.0, 1.0) {};
		\node [style=none] (60)  at (0.0, 1.0) {};
		\node [style=W-1-n, shape border rotate=90] (61)  at (-0.5, -1.5) {};
		\node [style=W-1-n, shape border rotate=90] (62)  at (-0.5, -1.0) {};
		\node [style=W-1-n, shape border rotate=90] (63)  at (-0.5, -0.5) {};
		\node [style=W-1-n, shape border rotate=270] (64)  at (0.5, -0.5) {};
		\node [style=W-1-n, shape border rotate=270] (65)  at (0.5, -1.0) {};
		\node [style=W-1-n, shape border rotate=270] (66)  at (0.5, -1.5) {};
		\node [style=W-1-n, shape border rotate=270] (67)  at (0.5, -2.0) {};
		\node [style=W-1-n, shape border rotate=90] (68)  at (-0.5, -2.0) {};
		\node [style=none] (69)  at (-0.75, -0.25) {};
		\node [style=none] (70)  at (-1.0, -0.25) {};
		\node [style=none] (71)  at (-1.25, -0.25) {};
		\node [style=none] (72)  at (-1.5, -0.25) {};
		\node [style=none] (73)  at (1.5, -0.25) {};
		\node [style=none] (74)  at (1.25, -0.25) {};
		\node [style=none] (75)  at (1.0, -0.25) {};
		\node [style=none] (76)  at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (49) to (50);
		\draw (50) to (52);
		\draw (50) to (56);
		\draw (51.center) to (50);
		\draw [in=90, out=-30] (52) to (73.center);
		\draw [in=90, out=-165] (56) to (72.center);
		\draw [in=90, out=-60, looseness=0.75] (56) to (76.center);
		\draw (59.center) to (52);
		\draw (60.center) to (56);
		\draw (61) to (64);
		\draw (62) to (67);
		\draw (62) to (66);
		\draw (63) to (66);
		\draw (63) to (67);
		\draw [in=-90, out=0, looseness=1.25] (64) to (76.center);
		\draw (65) to (61);
		\draw (65) to (68);
		\draw [in=-90, out=0] (66) to (74.center);
		\draw (68) to (64);
		\draw [in=-180, out=-90, looseness=1.25] (69.center) to (63);
		\draw [in=-120, out=90, looseness=0.75] (69.center) to (52);
		\draw [in=180, out=-90] (70.center) to (62);
		\draw [in=-150, out=90, looseness=0.75] (70.center) to (52);
		\draw [in=225, out=90, looseness=0.75] (71.center) to (56);
		\draw [in=180, out=-90] (71.center) to (61);
		\draw [in=-180, out=-90] (72.center) to (68);
		\draw [in=0, out=-90] (73.center) to (67);
		\draw [in=300, out=90, looseness=0.75] (74.center) to (52);
		\draw [in=0, out=-90] (75.center) to (65);
		\draw [in=-30, out=90] (75.center) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-distrib/NF-cup-distrib_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (78)  at (-0.25, 1.25) {$1$};
		\node [style=W-1-n] (79)  at (-0.25, 0.875) {};
		\node [style=none] (80)  at (-0.75, 0.25) {};
		\node [style=white phase dot] (81)  at (0.5, 0.0) {$\star$};
		\node [style=W-1-n, shape border rotate=180] (82)  at (-0.75, -1.25) {};
		\node [style=W-1-n, shape border rotate=180] (83)  at (0.25, -1.25) {};
		\node [style=none, font={\scriptsize}] (85)  at (0.0, 0.0) {...};
		\node [style=white phase dot] (87)  at (-0.45, 0.0) {$\star$};
		\node [style=none, font={\scriptsize}] (88)  at (-0.75, -0.625) {...};
		\node [style=none, font={\scriptsize}] (89)  at (0.625, -0.65) {...};
		\node [style=none] (90)  at (0.75, 0.25) {};
		\node [style=none] (91)  at (-0.25, 0.25) {};
		\node [style=white phase dot] (92)  at (0.5, 0.0) {$\star$};
		\node [style=W-1-n, shape border rotate=180] (93)  at (-0.375, -1.25) {};
		\node [style=W-1-n, shape border rotate=180] (94)  at (0.625, -1.25) {};
		\node [style=none, font={\scriptsize}] (95)  at (-0.125, -0.875) {...};
		\node [style=none, font={\scriptsize}] (97)  at (-0.125, -0.35) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (78) to (79);
		\draw (79) to (81);
		\draw (79) to (87);
		\draw (80.center) to (79);
		\draw [bend right=90, looseness=1.25] (82) to (83);
		\draw (87) to (82);
		\draw [bend right, looseness=1.25] (87) to (82);
		\draw (87) to (83);
		\draw [bend left] (87) to (83);
		\draw (90.center) to (81);
		\draw (91.center) to (87);
		\draw [bend left=15] (92) to (93);
		\draw [bend right=15] (92) to (93);
		\draw [bend right=15] (92) to (94);
		\draw [bend left] (92) to (94);
		\draw [bend right=90, looseness=1.25] (93) to (94);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-distrib/NF-cup-distrib_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (99)  at (-0.312, 1.125) {$1$};
		\node [style=W-1-n] (100)  at (-0.312, 0.75) {};
		\node [style=none] (101)  at (-0.812, 0.125) {};
		\node [style=white phase dot] (102)  at (0.438, -0.125) {$\star$};
		\node [style=W-1-n, shape border rotate=180] (103)  at (-0.812, -1.125) {};
		\node [style=W-1-n, shape border rotate=180] (104)  at (-0.312, -1.125) {};
		\node [style=none, font={\scriptsize}] (105)  at (-0.062, -0.125) {...};
		\node [style=white phase dot] (106)  at (-0.512, -0.125) {$\star$};
		\node [style=none, font={\scriptsize}] (107)  at (-0.762, -0.6) {...};
		\node [style=none, font={\scriptsize}] (108)  at (0.662, -0.6) {...};
		\node [style=none] (109)  at (0.688, 0.125) {};
		\node [style=none] (110)  at (-0.312, 0.125) {};
		\node [style=white phase dot] (111)  at (0.438, -0.125) {$\star$};
		\node [style=W-1-n, shape border rotate=180] (112)  at (0.312, -1.125) {};
		\node [style=W-1-n, shape border rotate=180] (113)  at (0.812, -1.125) {};
		\node [style=none, font={\scriptsize}] (114)  at (0.312, -0.625) {...};
		\node [style=none, font={\scriptsize}] (115)  at (-0.287, -0.575) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (99) to (100);
		\draw (100) to (102);
		\draw (100) to (106);
		\draw (101.center) to (100);
		\draw [bend right=90, looseness=2.00] (103) to (104);
		\draw (106) to (103);
		\draw [bend right, looseness=1.25] (106) to (103);
		\draw (106) to (104);
		\draw [bend left=45] (106) to (104);
		\draw (109.center) to (102);
		\draw (110.center) to (106);
		\draw [bend left=15] (111) to (112);
		\draw [bend right, looseness=1.25] (111) to (112);
		\draw [bend right=15] (111) to (113);
		\draw [bend left] (111) to (113);
		\draw [bend right=90, looseness=1.75] (112) to (113);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-k-l/NF-cup-k-l_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.0, 0.625) {};
		\node [style=none] (4)  at (-0.225, -0.1) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (5)  at (-0.25, -0.625) {};
		\node [style=white dot] (6)  at (0.0, 0.375) {};
		\node [style=none] (7)  at (0.225, -0.1) {$\underset{\ell}{...}$};
		\node [style=W-1-n, shape border rotate=180] (8)  at (0.25, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (6);
		\draw [bend right=90, looseness=2.25] (5) to (8);
		\draw [in=270, out=60] (5) to (6);
		\draw [bend left=45, looseness=1.25] (5) to (6);
		\draw [bend right=45, looseness=1.25] (8) to (6);
		\draw [in=270, out=120] (8) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-k-l/NF-cup-k-l_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (0.15, 1.0) {};
		\node [style=none] (11)  at (0.25, 0.275) {$\underset{\ell}{...}$};
		\node [style=W-1-n, shape border rotate=180] (12)  at (0.15, -0.25) {};
		\node [style=white dot] (13)  at (0.15, 0.75) {};
		\node [style=none] (14)  at (-0.25, -0.05) {$\underset{k\text-\ell}{...}$};
		\node [style=W-1-n, shape border rotate=180] (15)  at (-0.1, -1.0) {};
		\node [style=white dot] (16)  at (0.15, -0.6) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (13);
		\draw [bend left=15] (12) to (13);
		\draw [bend right=45, looseness=1.25] (12) to (13);
		\draw [bend left=45, looseness=1.25] (15) to (13);
		\draw [in=-105, out=90] (15) to (13);
		\draw (16) to (15);
		\draw [in=-75, out=-60, looseness=2.50] (16) to (15);
		\draw (16) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-k-l/NF-cup-k-l_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (0.2, 1.025) {};
		\node [style=none] (19)  at (0.3, 0.3) {$\underset{\ell}{...}$};
		\node [style=W-1-n, shape border rotate=180] (20)  at (0.2, -0.225) {};
		\node [style=white dot] (21)  at (0.2, 0.775) {};
		\node [style=none] (22)  at (-0.225, 0.15) {$\underset{k\text-\ell}{...}$};
		\node [style=W-1-n, shape border rotate=180] (23)  at (-0.3, -0.725) {};
		\node [style=white dot] (24)  at (0.2, -0.575) {};
		\node [style=dot] (25)  at (-0.275, -1.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (21);
		\draw [bend left=15] (20) to (21);
		\draw [bend right=45, looseness=1.25] (20) to (21);
		\draw (20) to (24);
		\draw [bend left=45, looseness=1.25] (23) to (21);
		\draw [in=-105, out=75] (23) to (21);
		\draw (23) to (25);
		\draw [in=-45, out=-135, loop] (24) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-k-l/NF-cup-k-l_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (0.0, 0.15) {};
		\node [style=dot] (34)  at (0.0, -0.15) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27.center) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-k/NF-cup-k_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.275, -0.263) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (2)  at (0.25, -0.787) {};
		\node [style=white dot] (3)  at (0.5, 0.212) {};
		\node [style=none] (4)  at (0.725, -0.263) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (5)  at (0.75, -0.787) {};
		\node [style=W-1-n] (17)  at (0.25, 0.713) {};
		\node [style=none] (18)  at (0.5, 0.212) {};
		\node [style=none] (19)  at (-0.75, -0.288) {};
		\node [style=ket, shape border rotate=180] (20)  at (0.25, 1.087) {$1$};
		\node [style=none] (21)  at (-0.25, -0.288) {};
		\node [style=none] (22)  at (-0.75, -1.087) {};
		\node [style=none] (23)  at (-0.25, -1.087) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=2.25] (2) to (5);
		\draw [in=270, out=60] (2) to (3);
		\draw [bend left=45, looseness=1.25] (2) to (3);
		\draw [bend right=45, looseness=1.25] (5) to (3);
		\draw [in=270, out=120] (5) to (3);
		\draw [in=90, out=-135] (17) to (19.center);
		\draw [in=-45, out=90] (18.center) to (17);
		\draw (20) to (17);
		\draw [in=180, out=90] (21.center) to (18.center);
		\draw (22.center) to (19.center);
		\draw (23.center) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-k/NF-cup-k_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (6)  at (-0.5, 0.188) {};
		\node [style=none] (7)  at (-0.25, -0.312) {};
		\node [style=none] (8)  at (-0.75, -0.312) {};
		\node [style=ket, shape border rotate=180] (9)  at (-0.5, 0.562) {$1$};
		\node [style=none] (10)  at (-0.25, -0.562) {};
		\node [style=none] (11)  at (-0.75, -0.562) {};
		\node [style=white dot] (12)  at (0.75, -0.312) {};
		\node [style=W-1-n, shape border rotate=270] (13)  at (0.5, -0.312) {};
		\node [style=white dot] (14)  at (-0.25, -0.312) {};
		\node [style=none] (15)  at (0.125, -0.312) {$k\rotatebox[origin=c]{90}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (6) to (8.center);
		\draw [in=-45, out=90] (7.center) to (6);
		\draw (9) to (6);
		\draw (10.center) to (7.center);
		\draw (11.center) to (8.center);
		\draw [in=45, out=-45, loop] (12) to ();
		\draw (12) to (13);
		\draw [bend right=45, looseness=1.25] (13) to (14);
		\draw [bend right=45, looseness=1.25] (14) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cup-k/NF-cup-k_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (25)  at (0.0, 0.188) {};
		\node [style=none] (26)  at (-0.25, -0.312) {};
		\node [style=none] (27)  at (0.25, -0.312) {};
		\node [style=ket, shape border rotate=180] (28)  at (0.0, 0.562) {$1$};
		\node [style=none] (29)  at (-0.25, -0.562) {};
		\node [style=none] (30)  at (0.25, -0.562) {};
		\node [style=white phase dot] (31)  at (0.25, -0.312) {$k!$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (25) to (27.center);
		\draw [in=-135, out=90] (26.center) to (25);
		\draw (28) to (25);
		\draw (29.center) to (26.center);
		\draw (30.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-explained/NF-explained_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.188, 1.0) {};
		\node [style=white phase dot] (2)  at (-1.312, 0.5) {$r_0$};
		\node [style=white phase dot] (3)  at (-0.812, 0.5) {$r_1$};
		\node [style=white phase dot] (4)  at (0.438, 0.5) {$\frac{r_i}{\sqrt{x_1^{i}!...x_n^{i}!}}$};
		\node [style=W-1-n, shape border rotate=180] (5)  at (-0.562, -0.75) {};
		\node [style=W-1-n, shape border rotate=180] (6)  at (0.688, -0.75) {};
		\node [style=none] (7)  at (-0.562, -1.25) {};
		\node [style=none] (8)  at (0.688, -1.25) {};
		\node [style=none, font={\scriptsize}, rotate=-30] (9)  at (-0.188, -0.175) {$\underset{x_1^{i}}{...}$};
		\node [style=none] (10)  at (-0.438, 0.5) {...};
		\node [style=none] (11)  at (1.312, 0.5) {...};
		\node [style=none, font={\scriptsize}, rotate=10] (12)  at (0.688, -0.2) {$\underset{x_n^{i}}{...}$};
		\node [style=none] (13)  at (0.062, -1.0) {...};
		\node [style=none] (14)  at (0.688, 1.0) {};
		\node [style=none] (15)  at (0.562, 1.25) {};
		\node [style=none] (16)  at (-1.188, 1.0) {};
		\node [style=none] (17)  at (-0.688, 1.0) {};
		\node [style=ket] (69)  at (0.188, 1.0) {$1$};
		\node [style=dot] (79)  at (-1.188, 1.0) {};
		\node [style=dot] (80)  at (-0.688, 1.0) {};
		\node [style=dot] (81)  at (0.562, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (4);
		\draw [bend left=15] (3) to (6);
		\draw [bend left=15] (4) to (5);
		\draw [bend right] (4) to (5);
		\draw [bend right=15] (4) to (6);
		\draw [bend left=45] (4) to (6);
		\draw (7.center) to (5);
		\draw (8.center) to (6);
		\draw (15.center) to (14.center);
		\draw (16.center) to (2);
		\draw (17.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-explained/NF-explained_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.125, 1.125) {};
		\node [style=white phase dot] (22)  at (0.125, 0.625) {$\frac{r_i}{\sqrt{x_1^{i}!...x_n^{i}!}}$};
		\node [style=W-1-n, shape border rotate=180] (23)  at (-0.875, -0.625) {};
		\node [style=W-1-n, shape border rotate=180] (24)  at (0.375, -0.625) {};
		\node [style=none] (25)  at (-0.875, -1.125) {};
		\node [style=none] (26)  at (0.375, -1.125) {};
		\node [style=none, font={\scriptsize}, rotate=-30] (27)  at (-0.5, -0.05) {$\underset{x_1^{i}}{...}$};
		\node [style=none] (28)  at (-0.75, 0.625) {...};
		\node [style=none] (29)  at (1.0, 0.625) {...};
		\node [style=none, font={\scriptsize}, rotate=10] (30)  at (0.375, -0.075) {$\underset{x_n^{i}}{...}$};
		\node [style=none] (31)  at (-0.25, -0.875) {...};
		\node [style=none] (35)  at (-1.0, 0.625) {};
		\node [style=ket] (70)  at (-0.125, 1.125) {$1$};
		\node [style=dot] (78)  at (-1.0, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19.center) to (22);
		\draw [bend left=15] (22) to (23);
		\draw [bend right] (22) to (23);
		\draw [bend right=15] (22) to (24);
		\draw [bend left=45] (22) to (24);
		\draw (25.center) to (23);
		\draw (26.center) to (24);
		\draw (35.center) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-explained/NF-explained_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (37)  at (0.125, 1.125) {};
		\node [style=white phase dot] (38)  at (0.375, 0.625) {$\frac{r_i}{\sqrt{x_1^{i}!...x_n^{i}!}}$};
		\node [style=W-1-n, shape border rotate=180] (39)  at (-0.625, -0.625) {};
		\node [style=W-1-n, shape border rotate=180] (40)  at (0.625, -0.625) {};
		\node [style=none] (41)  at (-0.625, -1.125) {};
		\node [style=none] (42)  at (0.625, -1.125) {};
		\node [style=none, font={\scriptsize}, rotate=-30] (43)  at (-0.25, -0.05) {$\underset{x_1^{i}}{...}$};
		\node [style=none, font={\scriptsize}, rotate=10] (46)  at (0.625, -0.075) {$\underset{x_n^{i}}{...}$};
		\node [style=none] (47)  at (0.0, -0.875) {...};
		\node [style=ket] (71)  at (0.125, 1.125) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (37.center) to (38);
		\draw [bend left=15] (38) to (39);
		\draw [bend right] (38) to (39);
		\draw [bend right=15] (38) to (40);
		\draw [bend left=45] (38) to (40);
		\draw (41.center) to (39);
		\draw (42.center) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-explained/NF-explained_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (51)  at (-0.838, -0.25) {};
		\node [style=W-1-n, shape border rotate=180] (52)  at (0.662, -0.25) {};
		\node [style=none] (53)  at (-0.838, -0.75) {};
		\node [style=none] (54)  at (0.662, -0.75) {};
		\node [style=none, font={\scriptsize}, rotate=-30] (55)  at (-0.463, 0.325) {$\underset{x_1^{i}}{...}$};
		\node [style=none, font={\scriptsize}, rotate=10] (56)  at (0.662, 0.3) {$\underset{x_n^{i}}{...}$};
		\node [style=none] (57)  at (-0.088, -0.5) {...};
		\node [style=none] (58)  at (-0.338, 0.75) {};
		\node [style=none] (59)  at (-0.088, 0.5) {};
		\node [style=none] (60)  at (0.412, 0.5) {};
		\node [style=none] (61)  at (0.838, 0.5) {};
		\node [style=ket] (72)  at (-0.338, 0.75) {$1$};
		\node [style=ket] (73)  at (-0.088, 0.5) {$1$};
		\node [style=ket] (74)  at (0.412, 0.5) {$1$};
		\node [style=ket] (75)  at (0.838, 0.5) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (53.center) to (51);
		\draw (54.center) to (52);
		\draw [bend right=15] (58.center) to (51);
		\draw [bend left=15] (59.center) to (51);
		\draw [bend right=15] (60.center) to (52);
		\draw [bend left=15] (61.center) to (52);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-explained/NF-explained_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (63)  at (-0.5, 0.25) {};
		\node [style=none] (64)  at (-0.5, -0.25) {};
		\node [style=none] (65)  at (0.0, 0.0) {...};
		\node [style=none] (66)  at (0.5, 0.25) {};
		\node [style=none] (67)  at (0.5, -0.25) {};
		\node [style=ket] (76)  at (-0.5, 0.25) {$x_1^i$};
		\node [style=ket] (77)  at (0.5, 0.25) {$x^i_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (63.center) to (64.center);
		\draw (66.center) to (67.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-ket-0/NF-ket-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.25) {};
		\node [style=none] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-ket-0/NF-ket-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (3)  at (0.0, 0.787) {$1$};
		\node [style=W-1-n] (4)  at (0.0, 0.412) {};
		\node [style=white phase dot] (5)  at (0.0, 0.037) {$1$};
		\node [style=W-1-n, shape border rotate=180] (8)  at (0.0, -0.463) {};
		\node [style=none] (9)  at (0.0, -0.787) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (4);
		\draw (5) to (4);
		\draw (9.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-ket-1/NF-ket-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.0, 0.25) {$1$};
		\node [style=none] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-ket-1/NF-ket-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (3)  at (0.0, 0.787) {$1$};
		\node [style=W-1-n] (4)  at (0.0, 0.412) {};
		\node [style=white phase dot] (6)  at (0.0, 0.037) {$1$};
		\node [style=W-1-n, shape border rotate=180] (8)  at (0.0, -0.463) {};
		\node [style=none] (9)  at (0.0, -0.787) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (4);
		\draw (4) to (6);
		\draw (6) to (8);
		\draw (9.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-qf-other-dim/NF-qf-other-dim_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (-0.05, 1.562) {$1$};
		\node [style=W-1-n] (1)  at (-0.05, 1.188) {};
		\node [style=white phase dot] (2)  at (-0.8, 0.312) {$\star$};
		\node [style=white phase dot] (3)  at (0.7, 0.312) {$\star$};
		\node [style=W-1-n, shape border rotate=180] (4)  at (-0.55, -0.938) {};
		\node [style=W-1-n, shape border rotate=180] (5)  at (0.7, -0.938) {};
		\node [style=none] (6)  at (-0.55, -1.438) {};
		\node [style=none] (7)  at (0.7, -1.438) {};
		\node [style=none, font={\scriptsize}] (8)  at (-0.15, -0.537) {...};
		\node [style=none, font={\scriptsize}] (9)  at (0.2, 0.312) {...};
		\node [style=none, font={\scriptsize}] (10)  at (0.75, -0.312) {...};
		\node [style=none, font={\scriptsize}] (11)  at (0.075, -1.188) {...};
		\node [style=white phase dot] (12)  at (-0.25, 0.312) {$\star$};
		\node [style=none, font={\scriptsize}] (13)  at (-0.55, -0.312) {...};
		\node [style=none, font={\scriptsize}] (14)  at (0.425, -0.338) {...};
		\node [style=none, font={\scriptsize}, color=gray] (15)  at (-0.55, -1.562) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (16)  at (0.7, -1.562) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (17)  at (-0.25, 1.438) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (18)  at (-1.0, 0.438) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (19)  at (0.0, 0.438) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (20)  at (1.0, 0.438) {$d$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (3);
		\draw (1) to (12);
		\draw (2) to (1);
		\draw [bend left=15] (3) to (4);
		\draw [bend right=15] (3) to (4);
		\draw [bend right=15] (3) to (5);
		\draw [bend left] (3) to (5);
		\draw (6.center) to (4);
		\draw (7.center) to (5);
		\draw (12) to (4);
		\draw [bend right, looseness=1.25] (12) to (4);
		\draw (12) to (5);
		\draw [bend left] (12) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-qf-other-dim/NF-qf-other-dim_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (22)  at (-0.05, 1.725) {$1$};
		\node [style=W-1-n] (23)  at (-0.05, 1.025) {};
		\node [style=white phase dot] (24)  at (-0.8, 0.15) {$\star$};
		\node [style=white phase dot] (25)  at (0.7, 0.15) {$\star$};
		\node [style=W-1-n, shape border rotate=180] (26)  at (-0.55, -1.1) {};
		\node [style=W-1-n, shape border rotate=180] (27)  at (0.7, -1.1) {};
		\node [style=none] (28)  at (-0.55, -1.6) {};
		\node [style=none] (29)  at (0.7, -1.6) {};
		\node [style=none, font={\scriptsize}] (30)  at (-0.15, -0.7) {...};
		\node [style=none, font={\scriptsize}] (31)  at (0.2, 0.15) {...};
		\node [style=none, font={\scriptsize}] (32)  at (0.75, -0.475) {...};
		\node [style=none, font={\scriptsize}] (33)  at (0.075, -1.35) {...};
		\node [style=white phase dot] (34)  at (-0.25, 0.15) {$\star$};
		\node [style=none, font={\scriptsize}] (35)  at (-0.55, -0.475) {...};
		\node [style=none, font={\scriptsize}] (36)  at (0.425, -0.5) {...};
		\node [style=none, font={\scriptsize}, color=gray] (39)  at (-0.25, 1.275) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (40)  at (-1.0, 0.275) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (41)  at (0.0, 0.275) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (42)  at (1.0, 0.275) {$d$};
		\node [style=W-1-n, shape border rotate=180] (43)  at (-0.05, 1.4) {};
		\node [style=none, font={\scriptsize}, color=gray] (44)  at (0.125, 1.575) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (135)  at (-0.55, -1.725) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (136)  at (0.7, -1.725) {$d$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (23);
		\draw (23) to (25);
		\draw (23) to (34);
		\draw (24) to (23);
		\draw [bend left=15] (25) to (26);
		\draw [bend right=15] (25) to (26);
		\draw [bend right=15] (25) to (27);
		\draw [bend left] (25) to (27);
		\draw (28.center) to (26);
		\draw (29.center) to (27);
		\draw (34) to (26);
		\draw [bend right, looseness=1.25] (34) to (26);
		\draw (34) to (27);
		\draw [bend left] (34) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-qf-other-dim/NF-qf-other-dim_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (46)  at (-0.05, 1.562) {$1$};
		\node [style=W-1-n] (47)  at (-0.05, 1.188) {};
		\node [style=white phase dot] (48)  at (-0.8, 0.312) {$\star$};
		\node [style=white phase dot] (49)  at (0.7, 0.312) {$\star$};
		\node [style=W-1-n, shape border rotate=180] (50)  at (-0.55, -0.938) {};
		\node [style=W-1-n, shape border rotate=180] (51)  at (0.7, -0.938) {};
		\node [style=none] (52)  at (-0.55, -1.438) {};
		\node [style=none] (53)  at (0.7, -1.438) {};
		\node [style=none, font={\scriptsize}] (54)  at (-0.15, -0.537) {...};
		\node [style=none, font={\scriptsize}] (55)  at (0.2, 0.312) {...};
		\node [style=none, font={\scriptsize}] (56)  at (0.75, -0.312) {...};
		\node [style=none, font={\scriptsize}] (57)  at (0.075, -1.188) {...};
		\node [style=white phase dot] (58)  at (-0.25, 0.312) {$\star$};
		\node [style=none, font={\scriptsize}] (59)  at (-0.55, -0.312) {...};
		\node [style=none, font={\scriptsize}] (60)  at (0.425, -0.338) {...};
		\node [style=none, font={\scriptsize}, color=gray] (64)  at (-1.0, 0.438) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (65)  at (0.0, 0.438) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (66)  at (1.0, 0.438) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (68)  at (0.125, 1.413) {$1$};
		\node [style=W-1-n, shape border rotate=180] (69)  at (-0.8, 0.637) {};
		\node [style=W-1-n, shape border rotate=180] (70)  at (-0.25, 0.637) {};
		\node [style=W-1-n, shape border rotate=180] (71)  at (0.7, 0.637) {};
		\node [style=none, font={\scriptsize}, color=gray] (72)  at (-0.625, 0.912) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (73)  at (0.5, 0.912) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (74)  at (-0.075, 0.863) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (137)  at (-0.55, -1.562) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (138)  at (0.7, -1.562) {$d$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (46) to (47);
		\draw (47) to (69);
		\draw (47) to (70);
		\draw (47) to (71);
		\draw [bend left=15] (49) to (50);
		\draw [bend right=15] (49) to (50);
		\draw [bend right=15] (49) to (51);
		\draw [bend left] (49) to (51);
		\draw (52.center) to (50);
		\draw (53.center) to (51);
		\draw (58) to (50);
		\draw [bend right, looseness=1.25] (58) to (50);
		\draw (58) to (51);
		\draw [bend left] (58) to (51);
		\draw (69) to (48);
		\draw (70) to (58);
		\draw (71) to (49);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-qf-other-dim/NF-qf-other-dim_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (76)  at (-0.237, 1.562) {$1$};
		\node [style=W-1-n] (77)  at (-0.237, 1.188) {};
		\node [style=white phase dot] (78)  at (-1.237, 0.312) {$\star$};
		\node [style=white phase dot] (79)  at (0.762, 0.312) {$\star$};
		\node [style=W-1-n, shape border rotate=180] (80)  at (-0.737, -0.938) {};
		\node [style=W-1-n, shape border rotate=180] (81)  at (0.513, -0.938) {};
		\node [style=none] (82)  at (-0.737, -1.438) {};
		\node [style=none] (83)  at (0.513, -1.438) {};
		\node [style=none, font={\scriptsize}] (84)  at (0.338, -0.138) {...};
		\node [style=none, font={\scriptsize}] (85)  at (-0.237, 0.312) {...};
		\node [style=none, font={\scriptsize}] (86)  at (1.012, -0.163) {...};
		\node [style=none, font={\scriptsize}] (87)  at (-0.112, -1.188) {...};
		\node [style=white phase dot] (88)  at (-0.688, 0.312) {$\star$};
		\node [style=none, font={\scriptsize}] (89)  at (-1.013, -0.213) {...};
		\node [style=none, font={\scriptsize}] (90)  at (-0.412, -0.138) {...};
		\node [style=none, font={\scriptsize}, color=gray] (94)  at (-0.438, 0.438) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (95)  at (1.062, 0.438) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (96)  at (-0.062, 1.413) {$1$};
		\node [style=W-1-n, shape border rotate=180] (98)  at (-0.888, -0.138) {};
		\node [style=W-1-n, shape border rotate=180] (99)  at (-1.237, -0.087) {};
		\node [style=none, font={\scriptsize}, color=gray] (100)  at (-1.062, 0.662) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (101)  at (-0.688, -0.588) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (102)  at (-1.013, -0.637) {$d$};
		\node [style=W-1-n, shape border rotate=180] (103)  at (0.887, -0.138) {};
		\node [style=W-1-n, shape border rotate=180] (104)  at (1.238, -0.138) {};
		\node [style=W-1-n, shape border rotate=180] (105)  at (-0.588, -0.138) {};
		\node [style=W-1-n, shape border rotate=180] (106)  at (-0.237, -0.138) {};
		\node [style=W-1-n, shape border rotate=180] (107)  at (0.162, -0.138) {};
		\node [style=W-1-n, shape border rotate=180] (108)  at (0.513, -0.138) {};
		\node [style=none, font={\scriptsize}, color=gray] (109)  at (0.487, -0.588) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (110)  at (0.988, -0.588) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (111)  at (-0.312, -0.787) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (112)  at (0.088, -0.787) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (139)  at (-0.737, -1.562) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (140)  at (0.513, -1.562) {$d$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (76) to (77);
		\draw [bend right=15] (77) to (78);
		\draw [bend right=15] (77) to (88);
		\draw [bend left=15] (77) to (79);
		\draw (79) to (103);
		\draw (79) to (104);
		\draw (79) to (107);
		\draw (82.center) to (80);
		\draw (83.center) to (81);
		\draw (88) to (98);
		\draw (88) to (105);
		\draw (88) to (106);
		\draw (98) to (80);
		\draw (99) to (88);
		\draw (99) to (80);
		\draw (103) to (81);
		\draw (104) to (81);
		\draw (105) to (81);
		\draw (106) to (81);
		\draw (107) to (80);
		\draw (108) to (79);
		\draw (108) to (80);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-qf-other-dim/NF-qf-other-dim_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (114)  at (-0.05, 1.562) {$1$};
		\node [style=W-1-n] (115)  at (-0.05, 1.188) {};
		\node [style=white phase dot] (116)  at (-0.8, 0.312) {$\star$};
		\node [style=white phase dot] (117)  at (0.7, 0.312) {$\star$};
		\node [style=W-1-n, shape border rotate=180] (118)  at (-0.55, -0.938) {};
		\node [style=W-1-n, shape border rotate=180] (119)  at (0.7, -0.938) {};
		\node [style=none] (120)  at (-0.55, -1.438) {};
		\node [style=none] (121)  at (0.7, -1.438) {};
		\node [style=none, font={\scriptsize}] (122)  at (-0.15, -0.537) {...};
		\node [style=none, font={\scriptsize}] (123)  at (0.2, 0.312) {...};
		\node [style=none, font={\scriptsize}] (124)  at (0.75, -0.312) {...};
		\node [style=none, font={\scriptsize}] (125)  at (0.075, -1.188) {...};
		\node [style=white phase dot] (126)  at (-0.25, 0.312) {$\star$};
		\node [style=none, font={\scriptsize}] (127)  at (-0.55, -0.312) {...};
		\node [style=none, font={\scriptsize}] (128)  at (0.425, -0.338) {...};
		\node [style=none, font={\scriptsize}, color=gray] (131)  at (-0.25, 1.438) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (132)  at (-1.0, 0.438) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (133)  at (0.0, 0.438) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (134)  at (1.0, 0.438) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (141)  at (-0.55, -1.562) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (142)  at (0.7, -1.562) {$d$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (114) to (115);
		\draw (115) to (117);
		\draw (115) to (126);
		\draw (116) to (115);
		\draw [bend left=15] (117) to (118);
		\draw [bend right=15] (117) to (118);
		\draw [bend right=15] (117) to (119);
		\draw [bend left] (117) to (119);
		\draw (120.center) to (118);
		\draw (121.center) to (119);
		\draw (126) to (118);
		\draw [bend right, looseness=1.25] (126) to (118);
		\draw (126) to (119);
		\draw [bend left] (126) to (119);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Not-through-phase/Not-through-phase_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (0.0, 0.188) {};
		\node [style=none] (1)  at (0.25, -0.312) {};
		\node [style=none] (2)  at (-0.25, -0.312) {};
		\node [style=ket, shape border rotate=180] (3)  at (0.0, 0.562) {$1$};
		\node [style=none] (4)  at (0.25, -0.562) {};
		\node [style=none] (5)  at (-0.25, -0.562) {};
		\node [style=white phase dot] (6)  at (0.25, -0.312) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (0) to (2.center);
		\draw [in=-45, out=90] (1.center) to (0);
		\draw (3) to (0);
		\draw (4.center) to (1.center);
		\draw (5.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Not-through-phase/Not-through-phase_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (8)  at (0.0, 0.362) {};
		\node [style=none] (9)  at (0.25, -0.188) {};
		\node [style=none] (10)  at (-0.25, -0.188) {};
		\node [style=ket, shape border rotate=180] (11)  at (0.0, 0.738) {$1$};
		\node [style=none] (12)  at (0.25, -0.738) {};
		\node [style=none] (13)  at (-0.25, -0.738) {};
		\node [style=white phase dot] (14)  at (0.25, -0.137) {$r$};
		\node [style=white phase dot] (15)  at (-0.225, -0.012) {$r$};
		\node [style=white phase dot] (16)  at (-0.25, -0.438) {$1/r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (8) to (10.center);
		\draw [in=-45, out=90] (9.center) to (8);
		\draw (11) to (8);
		\draw (12.center) to (9.center);
		\draw (13.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Not-through-phase/Not-through-phase_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (18)  at (0.0, 0.0) {};
		\node [style=none] (19)  at (0.25, -0.5) {};
		\node [style=none] (20)  at (-0.25, -0.5) {};
		\node [style=ket, shape border rotate=180] (21)  at (0.0, 0.75) {$1$};
		\node [style=none] (22)  at (0.25, -0.75) {};
		\node [style=none] (23)  at (-0.25, -0.75) {};
		\node [style=white phase dot] (24)  at (0.0, 0.35) {$r$};
		\node [style=white phase dot] (26)  at (-0.25, -0.45) {$1/r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (18) to (20.center);
		\draw [in=-45, out=90] (19.center) to (18);
		\draw (21) to (18);
		\draw (22.center) to (19.center);
		\draw (23.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Not-through-phase/Not-through-phase_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (28)  at (0.0, 0.188) {};
		\node [style=none] (29)  at (0.25, -0.312) {};
		\node [style=none] (30)  at (-0.25, -0.312) {};
		\node [style=ket, shape border rotate=180] (31)  at (0.0, 0.562) {$1$};
		\node [style=none] (32)  at (0.25, -0.562) {};
		\node [style=none] (33)  at (-0.25, -0.562) {};
		\node [style=white phase dot] (35)  at (-0.25, -0.263) {$1/r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (28) to (30.center);
		\draw [in=-45, out=90] (29.center) to (28);
		\draw (31) to (28);
		\draw (32.center) to (29.center);
		\draw (33.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-assoc-annot/W-assoc-annot_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.15, 0.725) {};
		\node [style=W-1-n, shape border rotate=0] (1)  at (-0.4, -0.225) {};
		\node [style=none] (2)  at (-0.6, -0.6) {};
		\node [style=none] (3)  at (-0.2, -0.6) {};
		\node [style=W-1-n, shape border rotate=0] (4)  at (-0.15, 0.35) {};
		\node [style=none] (5)  at (0.6, -0.725) {};
		\node [style=none] (6)  at (0.3, -0.725) {};
		\node [style=none] (7)  at (0.425, -0.6) {...};
		\node [style=none] (8)  at (-0.4, -0.525) {...};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt, anchor=west] (26)  at (-0.2, -0.6) {\!$a_n$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (28)  at (-0.4, 0.025) {$b$\!};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (29)  at (-0.15, 0.575) {$c$\!};
		\node [style=none] (32)  at (-0.4, 0.05) {};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (33)  at (-0.6, -0.6) {$a_1$\!};
		\node [style=none] (34)  at (-0.6, -0.725) {};
		\node [style=none] (35)  at (-0.2, -0.725) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (4);
		\draw [in=90, out=-45] (1) to (3.center);
		\draw [in=-135, out=90] (2.center) to (1);
		\draw [in=-45, out=90] (5.center) to (4);
		\draw [in=-60, out=90, looseness=0.75] (6.center) to (4);
		\draw (32.center) to (1);
		\draw [in=-150, out=90] (32.center) to (4);
		\draw (34.center) to (2.center);
		\draw (35.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-assoc-annot/W-assoc-annot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.1, 0.562) {};
		\node [style=W-1-n, shape border rotate=0] (11)  at (-0.1, 0.188) {};
		\node [style=W-1-n, shape border rotate=0] (14)  at (-0.1, 0.188) {};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (30)  at (-0.1, 0.412) {$c$\!};
		\node [style=none] (36)  at (-0.6, -0.438) {};
		\node [style=none] (37)  at (-0.2, -0.438) {};
		\node [style=none] (38)  at (0.6, -0.562) {};
		\node [style=none] (39)  at (0.3, -0.562) {};
		\node [style=none] (40)  at (0.425, -0.438) {...};
		\node [style=none] (41)  at (-0.4, -0.362) {...};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt, anchor=west] (42)  at (-0.2, -0.438) {\!$a_n$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (43)  at (-0.6, -0.438) {$a_1$\!};
		\node [style=none] (44)  at (-0.6, -0.562) {};
		\node [style=none] (45)  at (-0.2, -0.562) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (14);
		\draw [in=-150, out=90] (36.center) to (14);
		\draw [in=-105, out=90] (37.center) to (14);
		\draw [in=-30, out=90] (38.center) to (14);
		\draw [in=-45, out=90] (39.center) to (14);
		\draw (44.center) to (36.center);
		\draw (45.center) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-assoc-annot2/W-assoc-annot2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt, anchor=west] (30)  at (0.2, -0.525) {\!$a_n$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (31)  at (0.0, 0.05) {$b$\!};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (32)  at (0.0, 0.525) {$c$\!};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (34)  at (-0.2, -0.525) {$a_0$\!};
		\node [style=none] (0)  at (0.0, 0.7) {};
		\node [style=W-1-n, shape border rotate=0] (1)  at (0.0, -0.2) {};
		\node [style=none] (2)  at (-0.2, -0.575) {};
		\node [style=none] (3)  at (0.2, -0.575) {};
		\node [style=W-1-n, shape border rotate=0] (4)  at (0.0, 0.3) {};
		\node [style=none] (35)  at (-0.2, -0.7) {};
		\node [style=none] (36)  at (0.2, -0.7) {};
		\node [style=none] (42)  at (0.0, -0.6) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (4);
		\draw [in=90, out=-45] (1) to (3.center);
		\draw (1) to (4);
		\draw [in=-135, out=90] (2.center) to (1);
		\draw (35.center) to (2.center);
		\draw (36.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-assoc-annot2/W-assoc-annot2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt, anchor=west] (37)  at (0.275, -0.462) {$~a_n$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (38)  at (-0.225, 0.438) {$b~$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (40)  at (-0.275, -0.462) {$a_0~$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt, anchor=west] (41)  at (0.225, 0.487) {$c$};
		\node [style=none] (7)  at (0.225, 0.663) {};
		\node [style=none] (8)  at (-0.275, -0.663) {};
		\node [style=none] (9)  at (0.275, -0.663) {};
		\node [style=W-1-n, shape border rotate=0] (10)  at (0.225, 0.213) {};
		\node [style=white dot] (12)  at (-0.275, -0.388) {};
		\node [style=white dot] (13)  at (0.275, -0.388) {};
		\node [style=W-1-n, shape border rotate=0] (14)  at (-0.225, 0.138) {};
		\node [style=white dot] (15)  at (-0.225, 0.512) {};
		\node [style=none] (43)  at (0.0, -0.412) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (10);
		\draw (8.center) to (12);
		\draw (9.center) to (13);
		\draw (12) to (10);
		\draw [bend left=45, looseness=1.25] (12) to (14);
		\draw [bend right, looseness=1.25] (13) to (10);
		\draw (14) to (13);
		\draw (15) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-assoc-qf2-gen-bis/W-assoc-qf2-gen-bis_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.05, -0.8) {};
		\node [style=W-1-n, shape border rotate=180] (1)  at (0.3, 0.175) {};
		\node [style=none] (2)  at (-0.025, 0.8) {};
		\node [style=none] (3)  at (0.625, 0.8) {};
		\node [style=W-1-n, shape border rotate=180] (4)  at (0.05, -0.425) {};
		\node [style=none, font={\scriptsize}, color=gray] (6)  at (0.375, -0.225) {$b$};
		\node [style=none, font={\scriptsize}, color=gray] (7)  at (-0.025, 0.95) {$a_1$};
		\node [style=none, font={\scriptsize}, color=gray] (8)  at (0.625, 0.95) {$a_n$};
		\node [style=none, font={\scriptsize}, color=gray] (9)  at (0.05, -0.95) {$c$};
		\node [style=none] (10)  at (0.3, 0.7) {...};
		\node [style=none] (11)  at (-0.375, 0.8) {};
		\node [style=none] (12)  at (-0.625, 0.8) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (4);
		\draw [in=-90, out=45] (1) to (3.center);
		\draw [in=45, out=-90] (1) to (4);
		\draw [in=135, out=-90] (2.center) to (1);
		\draw [in=-90, out=120] (4) to (11.center);
		\draw [in=135, out=-90] (12.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-assoc-qf2-gen-bis/W-assoc-qf2-gen-bis_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (0.05, -0.8) {};
		\node [style=W-1-n, shape border rotate=180] (14)  at (0.3, 0.35) {};
		\node [style=none] (15)  at (-0.025, 0.8) {};
		\node [style=none] (16)  at (0.625, 0.8) {};
		\node [style=W-1-n, shape border rotate=180] (17)  at (0.05, -0.5) {};
		\node [style=none, font={\scriptsize}, color=gray] (18)  at (0.375, 0.125) {$b$};
		\node [style=none, font={\scriptsize}, color=gray] (19)  at (-0.025, 0.95) {$a_1$};
		\node [style=none, font={\scriptsize}, color=gray] (20)  at (0.625, 0.95) {$a_n$};
		\node [style=none, font={\scriptsize}, color=gray] (21)  at (0.05, -0.95) {$c$};
		\node [style=none] (22)  at (0.3, 0.7) {...};
		\node [style=none] (23)  at (-0.375, 0.8) {};
		\node [style=none] (24)  at (-0.625, 0.8) {};
		\node [style=W-1-n, shape border rotate=180] (25)  at (0.3, -0.1) {};
		\node [style=none, font={\scriptsize}, color=gray] (26)  at (0.275, -0.375) {$c$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (17);
		\draw [in=-90, out=45] (14) to (16.center);
		\draw [in=45, out=-90] (14) to (17);
		\draw [in=135, out=-90] (15.center) to (14);
		\draw [in=-90, out=120] (17) to (23.center);
		\draw [in=135, out=-90] (24.center) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-assoc-qf2-gen-bis/W-assoc-qf2-gen-bis_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28)  at (-0.075, -0.8) {};
		\node [style=none] (29)  at (-0.15, 0.8) {};
		\node [style=none] (30)  at (0.5, 0.8) {};
		\node [style=W-1-n, shape border rotate=180] (31)  at (-0.075, -0.425) {};
		\node [style=none, font={\scriptsize}, color=gray] (32)  at (-0.15, 0.95) {$a_1$};
		\node [style=none, font={\scriptsize}, color=gray] (33)  at (0.5, 0.95) {$a_n$};
		\node [style=none, font={\scriptsize}, color=gray] (34)  at (-0.075, -0.95) {$c$};
		\node [style=none] (35)  at (0.175, 0.7) {...};
		\node [style=none] (36)  at (-0.5, 0.8) {};
		\node [style=none] (37)  at (-0.75, 0.8) {};
		\node [style=none, font={\scriptsize}, color=gray] (38)  at (0.75, -0.475) {$b$};
		\node [style=W-1-n, shape border rotate=180] (39)  at (0.475, -0.075) {};
		\node [style=white dot] (40)  at (0.475, -0.475) {};
		\node [style=white dot] (41)  at (-0.15, 0.5) {};
		\node [style=white dot] (42)  at (0.5, 0.5) {};
		\node [style=W-1-n, shape border rotate=180] (43)  at (0.0, -0.025) {};
		\node [style=none, font={\scriptsize}, color=gray] (44)  at (0.1, -0.25) {$c$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (31);
		\draw (29.center) to (41);
		\draw (30.center) to (42);
		\draw [in=-90, out=120] (31) to (36.center);
		\draw [in=135, out=-90] (37.center) to (31);
		\draw (39) to (42);
		\draw (40) to (39);
		\draw (41) to (39);
		\draw (41) to (43);
		\draw (43) to (42);
		\draw (43) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-assoc-qf2-gen-bis/W-assoc-qf2-gen-bis_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46)  at (-0.075, -0.8) {};
		\node [style=none] (47)  at (-0.15, 0.8) {};
		\node [style=none] (48)  at (0.5, 0.8) {};
		\node [style=W-1-n, shape border rotate=180] (49)  at (-0.075, -0.425) {};
		\node [style=none, font={\scriptsize}, color=gray] (50)  at (-0.15, 0.95) {$a_1$};
		\node [style=none, font={\scriptsize}, color=gray] (51)  at (0.5, 0.95) {$a_n$};
		\node [style=none, font={\scriptsize}, color=gray] (52)  at (-0.075, -0.95) {$c$};
		\node [style=none] (53)  at (0.175, 0.7) {...};
		\node [style=none] (54)  at (-0.5, 0.8) {};
		\node [style=none] (55)  at (-0.75, 0.8) {};
		\node [style=none, font={\scriptsize}, color=gray] (56)  at (0.75, -0.725) {$b$};
		\node [style=W-1-n, shape border rotate=180] (57)  at (0.475, -0.325) {};
		\node [style=white dot] (58)  at (0.475, -0.725) {};
		\node [style=white dot] (59)  at (-0.15, 0.25) {};
		\node [style=white dot] (60)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (46.center) to (49);
		\draw (47.center) to (59);
		\draw (48.center) to (60);
		\draw [in=-90, out=120] (49) to (54.center);
		\draw (49) to (60);
		\draw [in=135, out=-90] (55.center) to (49);
		\draw (57) to (60);
		\draw (58) to (57);
		\draw (59) to (57);
		\draw (59) to (49);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-assoc/W-assoc_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.0, 0.625) {};
		\node [style=none] (5)  at (-0.75, -0.625) {};
		\node [style=W-1-n, shape border rotate=0] (6)  at (0.0, -0.125) {};
		\node [style=none] (8)  at (-0.2, -0.625) {};
		\node [style=none] (9)  at (0.2, -0.625) {};
		\node [style=none] (10)  at (-0.45, -0.625) {};
		\node [style=W-1-n, shape border rotate=0] (11)  at (0.0, 0.25) {};
		\node [style=none] (12)  at (0.75, -0.625) {};
		\node [style=none] (13)  at (0.45, -0.625) {};
		\node [style=none] (14)  at (-0.575, -0.5) {...};
		\node [style=none] (15)  at (0.575, -0.5) {...};
		\node [style=none] (16)  at (0.0, -0.5) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (11);
		\draw [in=-135, out=90] (5.center) to (11);
		\draw [in=90, out=-45] (6) to (9.center);
		\draw (6) to (11);
		\draw [in=-135, out=90] (8.center) to (6);
		\draw [in=-120, out=90, looseness=0.75] (10.center) to (11);
		\draw [in=-45, out=90] (12.center) to (11);
		\draw [in=-60, out=90, looseness=0.75] (13.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-assoc/W-assoc_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (0.0, 0.625) {};
		\node [style=none] (19)  at (-0.75, -0.625) {};
		\node [style=W-1-n, shape border rotate=0] (20)  at (0.0, 0.25) {};
		\node [style=none] (21)  at (-0.2, -0.625) {};
		\node [style=none] (22)  at (0.2, -0.625) {};
		\node [style=none] (23)  at (-0.45, -0.625) {};
		\node [style=W-1-n, shape border rotate=0] (24)  at (0.0, 0.25) {};
		\node [style=none] (25)  at (0.75, -0.625) {};
		\node [style=none] (26)  at (0.45, -0.625) {};
		\node [style=none] (27)  at (-0.575, -0.5) {...};
		\node [style=none] (28)  at (0.575, -0.5) {...};
		\node [style=none] (29)  at (0.0, -0.5) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (24);
		\draw [in=-135, out=90] (19.center) to (24);
		\draw [in=90, out=-75] (20) to (22.center);
		\draw [in=-105, out=90] (21.center) to (20);
		\draw [in=-120, out=90, looseness=0.75] (23.center) to (24);
		\draw [in=-45, out=90] (25.center) to (24);
		\draw [in=-60, out=90, looseness=0.75] (26.center) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra-annot/W-bialgebra-annot_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, 0.55) {};
		\node [style=none] (1)  at (-0.25, 0.55) {};
		\node [style=none] (2)  at (0.0, 0.6) {...};
		\node [style=W-1-n, shape border rotate=180] (9)  at (0.0, 0.25) {};
		\node [style=none] (15)  at (0.25, -0.55) {};
		\node [style=none] (16)  at (-0.25, -0.55) {};
		\node [style=none] (17)  at (0.0, -0.6) {...};
		\node [style=W-1-n, shape border rotate=0] (18)  at (0.0, -0.25) {};
		\node [style=none] (28)  at (-0.25, 0.875) {};
		\node [style=none] (29)  at (-0.25, 0.55) {};
		\node [style=none] (30)  at (0.25, 0.875) {};
		\node [style=none] (31)  at (0.25, 0.55) {};
		\node [style=none] (32)  at (-0.25, -0.55) {};
		\node [style=none] (33)  at (-0.25, -0.875) {};
		\node [style=none] (34)  at (0.25, -0.55) {};
		\node [style=none] (35)  at (0.25, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=-90] (1.center) to (9);
		\draw [in=270, out=45] (9) to (0.center);
		\draw (9) to node [left, rotate=90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt] {$c$\!} (18);
		\draw [in=-135, out=90] (16.center) to (18);
		\draw [in=-270, out=-45] (18) to (15.center);
		\draw (29.center) to node [left, rotate=-90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt] {$a_1$\!} (28.center);
		\draw (31.center) to node [right, rotate=-90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt] {\!$a_n$} (30.center);
		\draw (33.center) to node [left, rotate=-90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt] {$b_1$\!} (32.center);
		\draw (35.center) to node [right, rotate=-90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt] {\!$b_m$} (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra-annot/W-bialgebra-annot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (4)  at (-0.25, 0.312) {};
		\node [style=none] (5)  at (-0.25, 0.812) {};
		\node [style=W-1-n] (6)  at (0.25, 0.312) {};
		\node [style=none] (7)  at (0.25, 0.812) {};
		\node [style=none] (8)  at (0.0, 0.613) {...};
		\node [style=W-1-n, shape border rotate=180] (10)  at (-0.25, -0.312) {};
		\node [style=W-1-n, shape border rotate=180] (11)  at (0.25, -0.312) {};
		\node [style=none] (12)  at (0.0, -0.613) {...};
		\node [style=none] (13)  at (-0.25, -0.812) {};
		\node [style=none] (14)  at (0.25, -0.812) {};
		\node [style=none] (36)  at (-0.15, 0.188) {};
		\node [style=none] (37)  at (0.15, -0.163) {};
		\node [style=none] (38)  at (0.15, 0.188) {};
		\node [style=none] (39)  at (-0.15, -0.163) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (4) to node [left, rotate=90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt] {$\ell_{1,1}$\!} (10);
		\draw (4) to (36.center);
		\draw (5.center) to node [left, rotate=90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt] {$a_1$\!} (4);
		\draw (7.center) to node [right, rotate=90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt] {\!$a_n$} (6);
		\draw (10) to node [left, rotate=90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt] {$b_1$\!} (13.center);
		\draw [bend right=45, looseness=1.25] (11) to node [right, rotate=-90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt] {\!$\ell_{n,m}$} (6);
		\draw (11) to node [right, rotate=90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt] {\!$b_m$} (14.center);
		\draw [style=dotted] (36.center) to (37.center);
		\draw (37.center) to (11);
		\draw [style=dotted] (38.center) to (39.center);
		\draw (38.center) to (6);
		\draw (39.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra-context/W-bialgebra-context_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.75, -1.125) {};
		\node [style=white dot] (1)  at (0.75, -0.75) {};
		\node [style=none] (2)  at (0.55, -0.225) {$\underset{k_n}{...}$};
		\node [style=none] (4)  at (-0.25, -1.125) {};
		\node [style=white dot] (5)  at (-0.25, -0.75) {};
		\node [style=none] (6)  at (-0.05, -0.225) {$\underset{k_1}{...}$};
		\node [style=W-1-n, shape border rotate=0] (7)  at (0.25, 0.25) {};
		\node [style=none] (8)  at (0.5, 1.125) {};
		\node [style=none] (9)  at (0.0, 1.125) {};
		\node [style=none] (10)  at (0.25, 1.05) {...};
		\node [style=W-1-n, shape border rotate=180] (11)  at (0.25, 0.625) {};
		\node [style=white dot] (12)  at (-0.25, -0.75) {};
		\node [style=white dot] (13)  at (0.75, -0.75) {};
		\node [style=W-1-n] (14)  at (-0.625, -0.25) {};
		\node [style=ket] (15)  at (-0.625, 0.125) {$1$};
		\node [style=none] (16)  at (-0.75, -1.125) {};
		\node [style=none] (17)  at (0.25, -0.875) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (4.center) to (5);
		\draw [bend right=45, looseness=1.25] (7) to (5);
		\draw [in=30, out=-90, looseness=1.25] (7) to (5);
		\draw [bend left=45, looseness=1.25] (7) to (1);
		\draw [in=150, out=-90] (7) to (1);
		\draw [in=135, out=-90] (9.center) to (11);
		\draw [in=270, out=45] (11) to (8.center);
		\draw (11) to (7);
		\draw (14) to (13);
		\draw [in=165, out=-90, looseness=1.25] (14) to (12);
		\draw [in=90, out=-105] (14) to (16.center);
		\draw (15) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra-context/W-bialgebra-context_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (0.812, -1.15) {};
		\node [style=white dot] (20)  at (0.812, -0.775) {};
		\node [style=none] (21)  at (0.613, -0.25) {$\underset{k_n}{...}$};
		\node [style=none] (22)  at (-0.188, -1.15) {};
		\node [style=white dot] (23)  at (-0.188, -0.775) {};
		\node [style=none] (24)  at (0.013, -0.25) {$\underset{k_1}{...}$};
		\node [style=W-1-n, shape border rotate=0] (25)  at (0.312, 0.225) {};
		\node [style=none] (26)  at (0.562, 1.1) {};
		\node [style=none] (27)  at (0.062, 1.1) {};
		\node [style=none] (28)  at (0.312, 1.025) {...};
		\node [style=W-1-n, shape border rotate=180] (29)  at (0.312, 0.6) {};
		\node [style=white dot] (30)  at (-0.188, -0.775) {};
		\node [style=white dot] (31)  at (0.812, -0.775) {};
		\node [style=W-1-n] (32)  at (-0.562, -0.275) {};
		\node [style=none] (34)  at (-0.688, -1.15) {};
		\node [style=none] (35)  at (0.312, -0.9) {...};
		\node [style=white dot] (37)  at (-0.562, 0.025) {};
		\node [style=none] (38)  at (-0.312, 0.4) {};
		\node [style=none] (39)  at (-0.812, 0.4) {};
		\node [style=none] (40)  at (-0.562, 0.35) {$\underset{d\text-1}{...}$};
		\node [style=W-1-n, shape border rotate=0] (41)  at (-0.562, 0.775) {};
		\node [style=none] (42)  at (-0.562, 1.15) {};
		\node [style=ket] (43)  at (-0.562, 1.15) {$d\text-1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19.center) to (20);
		\draw (22.center) to (23);
		\draw [bend right=45, looseness=1.25] (25) to (23);
		\draw [in=30, out=-90, looseness=1.25] (25) to (23);
		\draw [bend left=45, looseness=1.25] (25) to (20);
		\draw [in=150, out=-90] (25) to (20);
		\draw [in=135, out=-90] (27.center) to (29);
		\draw [in=270, out=45] (29) to (26.center);
		\draw (29) to (25);
		\draw (32) to (31);
		\draw [in=165, out=-90, looseness=1.25] (32) to (30);
		\draw [in=90, out=-105] (32) to (34.center);
		\draw (37) to (32);
		\draw [in=45, out=-90] (38.center) to (37);
		\draw [in=135, out=-90] (39.center) to (37);
		\draw [in=-135, out=90] (39.center) to (41);
		\draw [in=-270, out=-45] (41) to (38.center);
		\draw (42.center) to (41);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra-context/W-bialgebra-context_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (45)  at (1.0, -1.125) {};
		\node [style=white dot] (46)  at (1.0, -0.75) {};
		\node [style=none] (47)  at (0.875, -0.075) {$\underset{k_n}{...}$};
		\node [style=none] (48)  at (0.0, -1.125) {};
		\node [style=white dot] (49)  at (0.0, -0.75) {};
		\node [style=none] (50)  at (0.475, -0.075) {$\underset{k_1}{...}$};
		\node [style=W-1-n, shape border rotate=0] (51)  at (0.75, 0.25) {};
		\node [style=none] (52)  at (1.0, 1.125) {};
		\node [style=none] (53)  at (0.5, 1.125) {};
		\node [style=none] (54)  at (0.75, 1.05) {...};
		\node [style=W-1-n, shape border rotate=180] (55)  at (0.75, 0.625) {};
		\node [style=white dot] (56)  at (0.0, -0.75) {};
		\node [style=white dot] (57)  at (1.0, -0.75) {};
		\node [style=none] (59)  at (-1.0, -1.125) {};
		\node [style=none] (60)  at (0.5, -0.875) {...};
		\node [style=none] (66)  at (-0.25, 0.675) {};
		\node [style=ket] (67)  at (-0.25, 0.675) {$d\text-1$};
		\node [style=white dot] (68)  at (0.0, -0.75) {};
		\node [style=none] (69)  at (-0.2, -0.325) {$\underset{d\text-1}{...}$};
		\node [style=white dot] (70)  at (1.0, -0.75) {};
		\node [style=none] (71)  at (0.05, 0.2) {$\overset{d\text-1}{...}$};
		\node [style=W-1-n, shape border rotate=0] (72)  at (-0.25, 0.25) {};
		\node [style=white dot] (73)  at (-1.0, -0.75) {};
		\node [style=none] (74)  at (-0.775, -0.175) {$\underset{d\text-1}{...}$};
		\node [style=W-1-n, shape border rotate=0] (75)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (45.center) to (46);
		\draw (48.center) to (49);
		\draw [in=90, out=-165, looseness=1.25] (51) to (49);
		\draw [in=30, out=-105, looseness=1.25] (51) to (49);
		\draw [bend left=45, looseness=1.25] (51) to (46);
		\draw [in=120, out=-105] (51) to (46);
		\draw [in=135, out=-90] (53.center) to (55);
		\draw [in=270, out=45] (55) to (52.center);
		\draw (55) to (51);
		\draw (59.center) to (73);
		\draw (66.center) to (75);
		\draw [in=120, out=-15] (72) to (70);
		\draw [in=150, out=-60, looseness=1.25] (72) to (70);
		\draw [in=150, out=-120, looseness=1.25] (72) to (68);
		\draw [in=90, out=-60] (72) to (68);
		\draw [in=105, out=-165, looseness=1.25] (75) to (73);
		\draw [in=45, out=-120, looseness=1.25] (75) to (73);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra-context/W-bialgebra-context_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (77)  at (0.45, 0.75) {};
		\node [style=none] (78)  at (0.45, 1.125) {};
		\node [style=W-1-n] (79)  at (0.95, 0.75) {};
		\node [style=none] (80)  at (0.95, 1.125) {};
		\node [style=none] (81)  at (0.7, 1.05) {...};
		\node [style=W-1-n, shape border rotate=180] (82)  at (0.575, 0.125) {};
		\node [style=W-1-n, shape border rotate=180] (83)  at (0.875, 0.125) {};
		\node [style=none] (84)  at (0.625, -1.125) {};
		\node [style=white dot] (85)  at (0.625, -0.75) {};
		\node [style=none] (87)  at (-0.375, -1.125) {};
		\node [style=white dot] (88)  at (-0.375, -0.75) {};
		\node [style=white dot] (95)  at (-0.375, -0.75) {};
		\node [style=white dot] (96)  at (0.625, -0.75) {};
		\node [style=none] (97)  at (-1.375, -1.125) {};
		\node [style=none] (98)  at (0.125, -0.875) {...};
		\node [style=none] (99)  at (-0.625, 0.675) {};
		\node [style=ket] (100)  at (-0.625, 0.675) {$d\text-1$};
		\node [style=white dot] (101)  at (-0.375, -0.75) {};
		\node [style=none] (102)  at (-0.575, -0.325) {$\underset{d\text-1}{...}$};
		\node [style=white dot] (103)  at (0.625, -0.75) {};
		\node [style=none] (104)  at (-0.325, 0.2) {$\overset{d\text-1}{...}$};
		\node [style=W-1-n, shape border rotate=0] (105)  at (-0.625, 0.25) {};
		\node [style=white dot] (106)  at (-1.375, -0.75) {};
		\node [style=none] (107)  at (-1.15, -0.175) {$\underset{d\text-1}{...}$};
		\node [style=W-1-n, shape border rotate=0] (108)  at (-0.625, 0.25) {};
		\node [style=W-1-n, shape border rotate=180] (109)  at (1.375, 0.125) {};
		\node [style=W-1-n, shape border rotate=180] (110)  at (0.075, 0.125) {};
		\node [style=none] (111)  at (1.125, 0.125) {...};
		\node [style=none] (112)  at (0.325, 0.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (77) to (82);
		\draw (78.center) to (77);
		\draw [in=60, out=-30] (79) to (109);
		\draw (80.center) to (79);
		\draw (82) to (79);
		\draw (83) to (77);
		\draw [bend right] (83) to (79);
		\draw [in=60, out=-90] (83) to (103);
		\draw (84.center) to (85);
		\draw (87.center) to (88);
		\draw (97.center) to (106);
		\draw (99.center) to (108);
		\draw [in=-105, out=30] (101) to (82);
		\draw [in=120, out=-15] (105) to (103);
		\draw [in=150, out=-60, looseness=1.25] (105) to (103);
		\draw [in=150, out=-120, looseness=1.25] (105) to (101);
		\draw [in=90, out=-60] (105) to (101);
		\draw [in=105, out=-165, looseness=1.25] (108) to (106);
		\draw [in=45, out=-120, looseness=1.25] (108) to (106);
		\draw (109) to (77);
		\draw [in=30, out=-105] (109) to (103);
		\draw [in=-150, out=120] (110) to (77);
		\draw (110) to (79);
		\draw [in=60, out=-90] (110) to (101);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra-context/W-bialgebra-context_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (114)  at (0.075, 0.625) {};
		\node [style=none] (115)  at (0.075, 1.0) {};
		\node [style=W-1-n] (116)  at (0.575, 0.625) {};
		\node [style=none] (117)  at (0.575, 1.0) {};
		\node [style=none] (118)  at (0.325, 0.925) {...};
		\node [style=W-1-n, shape border rotate=180] (119)  at (0.2, 0.0) {};
		\node [style=W-1-n, shape border rotate=180] (120)  at (0.5, 0.0) {};
		\node [style=none] (121)  at (0.5, -1.0) {};
		\node [style=white dot] (122)  at (0.5, -0.625) {};
		\node [style=none] (123)  at (-0.5, -1.0) {};
		\node [style=white dot] (124)  at (-0.5, -0.625) {};
		\node [style=white dot] (125)  at (-0.5, -0.625) {};
		\node [style=white dot] (126)  at (0.5, -0.625) {};
		\node [style=none] (128)  at (0.0, -0.75) {...};
		\node [style=white dot] (131)  at (-0.5, -0.625) {};
		\node [style=white dot] (133)  at (0.5, -0.625) {};
		\node [style=W-1-n, shape border rotate=180] (139)  at (1.0, 0.0) {};
		\node [style=W-1-n, shape border rotate=180] (140)  at (-0.3, 0.0) {};
		\node [style=white dot] (143)  at (-0.5, -0.625) {};
		\node [style=white dot] (144)  at (0.5, -0.625) {};
		\node [style=W-1-n] (145)  at (-0.875, -0.125) {};
		\node [style=ket] (146)  at (-0.875, 0.25) {$1$};
		\node [style=none] (147)  at (-1.0, -1.0) {};
		\node [style=none] (148)  at (0.75, -0.2) {$\underset{k_n}{...}$};
		\node [style=none] (149)  at (-0.05, -0.2) {$\underset{k_1}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (114) to (119);
		\draw (115.center) to (114);
		\draw [in=60, out=-30] (116) to (139);
		\draw (117.center) to (116);
		\draw (119) to (116);
		\draw (120) to (114);
		\draw [bend right] (120) to (116);
		\draw [in=90, out=-90] (120) to (133);
		\draw (121.center) to (122);
		\draw (123.center) to (124);
		\draw [in=-105, out=30] (131) to (119);
		\draw (139) to (114);
		\draw [in=30, out=-105] (139) to (133);
		\draw [in=-150, out=120] (140) to (114);
		\draw (140) to (116);
		\draw [in=60, out=-90] (140) to (131);
		\draw (145) to (144);
		\draw [in=165, out=-90, looseness=1.25] (145) to (143);
		\draw [in=90, out=-105] (145) to (147.center);
		\draw (146) to (145);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra-old/W-bialgebra-old_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (0.188, -0.125) {};
		\node [style=white dot] (2)  at (-0.062, -0.625) {};
		\node [style=white dot] (3)  at (0.438, -0.625) {};
		\node [style=none] (4)  at (0.188, -0.8) {...};
		\node [style=none] (6)  at (0.438, 0.875) {};
		\node [style=none] (7)  at (-0.062, 0.875) {};
		\node [style=none] (8)  at (0.188, 0.8) {...};
		\node [style=W-1-n, shape border rotate=180] (20)  at (0.188, 0.375) {};
		\node [style=none] (23)  at (-0.062, -0.875) {};
		\node [style=none] (24)  at (0.438, -0.875) {};
		\node [style=W-1-n] (25)  at (-0.438, -0.125) {};
		\node [style=none] (26)  at (-0.438, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (0) to (3);
		\draw [in=-135, out=90] (2) to (0);
		\draw [in=135, out=-90] (7.center) to (20);
		\draw (20) to (0);
		\draw [in=270, out=45] (20) to (6.center);
		\draw (23.center) to (2);
		\draw (24.center) to (3);
		\draw (25) to (3);
		\draw [in=165, out=-90, looseness=1.25] (25) to (2);
		\draw (26.center) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra-old/W-bialgebra-old_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (37)  at (0.25, -0.925) {...};
		\node [style=none] (42)  at (0.0, -1.0) {};
		\node [style=none] (43)  at (0.5, -1.0) {};
		\node [style=W-1-n] (44)  at (-0.625, 0.0) {};
		\node [style=none] (45)  at (-0.625, 1.0) {};
		\node [style=W-1-n] (46)  at (0.125, 0.625) {};
		\node [style=none] (47)  at (0.125, 1.0) {};
		\node [style=W-1-n] (48)  at (0.625, 0.625) {};
		\node [style=none] (49)  at (0.625, 1.0) {};
		\node [style=none] (50)  at (0.375, 0.925) {...};
		\node [style=W-1-n, shape border rotate=180] (51)  at (0.125, 0.0) {};
		\node [style=W-1-n, shape border rotate=180] (52)  at (0.625, 0.0) {};
		\node [style=white dot] (53)  at (0.0, -0.75) {};
		\node [style=white dot] (54)  at (0.5, -0.75) {};
		\node [style=W-1-n] (58)  at (-0.25, 0.0) {};
		\node [style=white dot] (59)  at (-0.25, 0.35) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (42.center) to (53);
		\draw (43.center) to (54);
		\draw (44) to (54);
		\draw [in=165, out=-90, looseness=1.25] (44) to (53);
		\draw (45.center) to (44);
		\draw [bend right=45, looseness=1.25] (46) to (51);
		\draw (47.center) to (46);
		\draw (49.center) to (48);
		\draw (51) to (48);
		\draw [in=75, out=-90] (51) to (53);
		\draw (52) to (46);
		\draw [bend right=45, looseness=1.25] (52) to (48);
		\draw [in=75, out=-90] (52) to (54);
		\draw (58) to (54);
		\draw [in=150, out=-120, looseness=1.25] (58) to (53);
		\draw (59) to (58);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra-old/W-bialgebra-old_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (10)  at (0.062, 0.625) {};
		\node [style=none] (11)  at (0.062, 1.0) {};
		\node [style=W-1-n] (12)  at (0.562, 0.625) {};
		\node [style=none] (13)  at (0.562, 1.0) {};
		\node [style=none] (19)  at (0.312, 0.925) {...};
		\node [style=W-1-n, shape border rotate=180] (21)  at (0.062, 0.0) {};
		\node [style=W-1-n, shape border rotate=180] (22)  at (0.562, 0.0) {};
		\node [style=white dot] (27)  at (0.062, -0.75) {};
		\node [style=white dot] (28)  at (0.562, -0.75) {};
		\node [style=none] (29)  at (0.312, -0.925) {...};
		\node [style=none] (30)  at (0.062, -1.0) {};
		\node [style=none] (31)  at (0.562, -1.0) {};
		\node [style=W-1-n] (32)  at (-0.562, 0.0) {};
		\node [style=none] (33)  at (-0.562, 1.0) {};
		\node [style=white dot] (61)  at (-0.312, 0.625) {};
		\node [style=white dot] (62)  at (-0.562, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (10) to (21);
		\draw (11.center) to (10);
		\draw (13.center) to (12);
		\draw (21) to (12);
		\draw (21) to (27);
		\draw (22) to (10);
		\draw [bend right=45, looseness=1.25] (22) to (12);
		\draw (22) to (28);
		\draw (30.center) to (27);
		\draw (31.center) to (28);
		\draw (32) to (28);
		\draw [in=165, out=-90, looseness=1.25] (32) to (27);
		\draw (33.center) to (32);
		\draw (61) to (62);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra-old/W-bialgebra-old_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (63)  at (-0.062, 0.5) {};
		\node [style=none] (64)  at (-0.062, 0.875) {};
		\node [style=W-1-n] (65)  at (0.438, 0.5) {};
		\node [style=none] (66)  at (0.438, 0.875) {};
		\node [style=none] (67)  at (0.188, 0.8) {...};
		\node [style=W-1-n, shape border rotate=180] (68)  at (-0.062, -0.125) {};
		\node [style=W-1-n, shape border rotate=180] (69)  at (0.438, -0.125) {};
		\node [style=white dot] (70)  at (-0.062, -0.625) {};
		\node [style=white dot] (71)  at (0.438, -0.625) {};
		\node [style=none] (72)  at (0.188, -0.8) {...};
		\node [style=none] (73)  at (-0.062, -0.875) {};
		\node [style=none] (74)  at (0.438, -0.875) {};
		\node [style=W-1-n] (75)  at (-0.438, -0.125) {};
		\node [style=none] (76)  at (-0.438, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (63) to (68);
		\draw (64.center) to (63);
		\draw (66.center) to (65);
		\draw (68) to (65);
		\draw (68) to (70);
		\draw (69) to (63);
		\draw [bend right=45, looseness=1.25] (69) to (65);
		\draw (69) to (71);
		\draw (73.center) to (70);
		\draw (74.center) to (71);
		\draw (75) to (71);
		\draw [in=165, out=-90, looseness=1.25] (75) to (70);
		\draw (76.center) to (75);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra/W-bialgebra_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (0.0, -0.25) {};
		\node [style=none] (1)  at (-0.25, -0.75) {};
		\node [style=none] (2)  at (0.25, -0.75) {};
		\node [style=none] (3)  at (0.0, -0.675) {...};
		\node [style=none] (4)  at (0.25, 0.75) {};
		\node [style=none] (5)  at (-0.25, 0.75) {};
		\node [style=none] (6)  at (0.0, 0.675) {...};
		\node [style=W-1-n, shape border rotate=180] (13)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (0) to (2.center);
		\draw [in=-135, out=90] (1.center) to (0);
		\draw [in=135, out=-90] (5.center) to (13);
		\draw (13) to (0);
		\draw [in=270, out=45] (13) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra/W-bialgebra_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (8)  at (-0.062, 0.5) {};
		\node [style=none] (9)  at (-0.062, 0.875) {};
		\node [style=W-1-n] (10)  at (0.438, 0.5) {};
		\node [style=none] (11)  at (0.438, 0.875) {};
		\node [style=none] (12)  at (0.188, 0.8) {...};
		\node [style=W-1-n, shape border rotate=180] (14)  at (-0.062, -0.125) {};
		\node [style=W-1-n, shape border rotate=180] (15)  at (0.438, -0.125) {};
		\node [style=white dot] (16)  at (-0.188, -0.625) {};
		\node [style=white dot] (17)  at (0.312, -0.625) {};
		\node [style=none] (18)  at (0.062, -0.8) {...};
		\node [style=none] (19)  at (-0.188, -0.875) {};
		\node [style=none] (20)  at (0.312, -0.875) {};
		\node [style=W-1-n] (21)  at (-0.438, -0.125) {};
		\node [style=white dot] (22)  at (-0.438, 0.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (8) to (14);
		\draw (9.center) to (8);
		\draw (11.center) to (10);
		\draw (14) to (10);
		\draw [in=75, out=-90] (14) to (16);
		\draw (15) to (8);
		\draw [bend right=45, looseness=1.25] (15) to (10);
		\draw [in=75, out=-90] (15) to (17);
		\draw (19.center) to (16);
		\draw (20.center) to (17);
		\draw (21) to (17);
		\draw [in=150, out=-120, looseness=1.25] (21) to (16);
		\draw (22) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-counit/W-counit_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, -0.5) {};
		\node [style=W-1-n, shape border rotate=180] (1)  at (0.0, 0.0) {};
		\node [style=none] (2)  at (0.25, 0.5) {};
		\node [style=none] (3)  at (-0.25, 0.5) {};
		\node [style=none] (10)  at (0.0, 0.425) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [in=45, out=-90] (2.center) to (1);
		\draw [in=135, out=-90] (3.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-counit/W-counit_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (13)  at (0.375, 0.0) {};
		\node [style=none] (14)  at (0.625, 0.5) {};
		\node [style=none] (15)  at (0.125, 0.5) {};
		\node [style=none] (16)  at (0.375, 0.425) {...};
		\node [style=W-1-n, shape border rotate=0] (17)  at (0.375, -0.5) {};
		\node [style=W-1-n, shape border rotate=0] (18)  at (-0.375, 0.0) {};
		\node [style=white dot] (19)  at (-0.375, 0.5) {};
		\node [style=W-1-n, shape border rotate=0] (21)  at (-0.125, -0.5) {};
		\node [style=ket] (34)  at (-0.625, -0.5) {$1$};
		\node [style=none] (36)  at (-0.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=45, out=-90] (14.center) to (13);
		\draw [in=135, out=-90] (15.center) to (13);
		\draw (17) to (13);
		\draw (18) to (36.center);
		\draw (19) to (18);
		\draw (21) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-counit/W-counit_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (0.625, 0.5) {};
		\node [style=none] (25)  at (0.125, 0.5) {};
		\node [style=none] (26)  at (0.375, 0.425) {...};
		\node [style=W-1-n, shape border rotate=0] (27)  at (0.125, 0.0) {};
		\node [style=W-1-n, shape border rotate=0] (28)  at (-0.375, 0.0) {};
		\node [style=white dot] (29)  at (-0.375, 0.5) {};
		\node [style=W-1-n, shape border rotate=0] (31)  at (-0.125, -0.5) {};
		\node [style=W-1-n, shape border rotate=0] (32)  at (0.625, 0.0) {};
		\node [style=ket] (35)  at (-0.625, -0.5) {$1$};
		\node [style=none] (37)  at (-0.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (32);
		\draw (27) to (25.center);
		\draw (28) to (37.center);
		\draw (29) to (28);
		\draw (31) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-counit/W-counit_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (5)  at (-0.25, -0.25) {};
		\node [style=none] (6)  at (-0.25, 0.25) {};
		\node [style=dot] (7)  at (0.25, -0.25) {};
		\node [style=none] (8)  at (0.25, 0.25) {};
		\node [style=none] (11)  at (0.0, 0.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5);
		\draw (8.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-n-1/W-n-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (0)  at (0.0, 0.0) {};
		\node [style=none] (1)  at (0.0, -0.375) {};
		\node [style=none] (2)  at (-0.25, 0.375) {};
		\node [style=none] (3)  at (0.25, 0.375) {};
		\node [style=none] (18)  at (0.0, 0.275) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=45] (0) to (3.center);
		\draw (1.center) to (0);
		\draw [in=135, out=-90] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-n-1/W-n-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (5)  at (-0.2, 0.138) {};
		\node [style=none] (6)  at (-0.2, 0.263) {};
		\node [style=none] (9)  at (-0.4, -0.137) {};
		\node [style=none] (10)  at (0.3, -0.137) {};
		\node [style=none] (11)  at (0.0, -0.137) {};
		\node [style=none] (12)  at (0.7, -0.137) {};
		\node [style=none] (13)  at (-0.7, 0.263) {};
		\node [style=none] (14)  at (-0.2, 0.263) {};
		\node [style=none] (15)  at (-0.7, -0.388) {};
		\node [style=none] (16)  at (0.3, 0.388) {};
		\node [style=none] (17)  at (0.7, 0.388) {};
		\node [style=none] (19)  at (-0.2, -0.137) {...};
		\node [style=none] (20)  at (0.5, 0.013) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (5) to (11.center);
		\draw (6.center) to (5);
		\draw [in=-90, out=-90, looseness=1.25] (9.center) to (10.center);
		\draw [in=-135, out=90] (9.center) to (5);
		\draw [in=-90, out=-90, looseness=1.25] (11.center) to (12.center);
		\draw [bend left=90, looseness=1.25] (13.center) to (14.center);
		\draw (15.center) to (13.center);
		\draw (16.center) to (10.center);
		\draw (17.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-n-commutative/W-n-commutative_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (0.0, 0.325) {};
		\node [style=none] (1)  at (0.0, 0.65) {};
		\node [style=none] (2)  at (-0.25, -0.05) {};
		\node [style=none] (3)  at (0.25, -0.05) {};
		\node [style=none] (4)  at (0.0, 0.075) {...};
		\node [style=none] (8)  at (-0.375, -0.05) {};
		\node [style=none] (9)  at (0.375, -0.05) {};
		\node [style=none] (10)  at (-0.375, -0.45) {};
		\node [style=none] (11)  at (0.375, -0.45) {};
		\node [style=none] (12)  at (0.0, -0.25) {$\sigma$};
		\node [style=none] (13)  at (-0.25, -0.45) {};
		\node [style=none] (14)  at (-0.25, -0.65) {};
		\node [style=none] (15)  at (0.25, -0.45) {};
		\node [style=none] (16)  at (0.25, -0.65) {};
		\node [style=none] (23)  at (0.0, -0.575) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (0) to (3.center);
		\draw (1.center) to (0);
		\draw [in=-135, out=90] (2.center) to (0);
		\draw (8.center) to (10.center);
		\draw (9.center) to (8.center);
		\draw (10.center) to (11.center);
		\draw (11.center) to (9.center);
		\draw (14.center) to (13.center);
		\draw (16.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-n-commutative/W-n-commutative_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (25)  at (0.0, 0.125) {};
		\node [style=none] (26)  at (0.0, 0.5) {};
		\node [style=none] (27)  at (-0.25, -0.5) {};
		\node [style=none] (28)  at (0.25, -0.5) {};
		\node [style=none] (29)  at (0.0, -0.425) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (25) to (28.center);
		\draw (26.center) to (25);
		\draw [in=-135, out=90] (27.center) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-node-ofs/W-node-ofs_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (-0.025, 0.125) {};
		\node [style=none] (1)  at (-0.025, 0.5) {};
		\node [style=none] (2)  at (-0.275, -0.5) {};
		\node [style=none] (3)  at (0.225, -0.5) {};
		\node [style=none] (4)  at (-0.025, -0.425) {...};
		\node [style=none, font={\scriptsize}, color=gray] (5)  at (-0.15, 0.375) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (6)  at (-0.475, -0.25) {$b_1$};
		\node [style=none, font={\scriptsize}, color=gray] (7)  at (0.475, -0.25) {$b_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (0) to (3.center);
		\draw (1.center) to (0);
		\draw [in=-135, out=90] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-node-ofs/W-node-ofs_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (9)  at (0.0, 0.125) {};
		\node [style=none] (10)  at (0.0, 0.5) {};
		\node [style=none] (11)  at (-0.25, -0.5) {};
		\node [style=none] (12)  at (0.25, -0.5) {};
		\node [style=none] (13)  at (0.0, -0.425) {...};
		\node [style=none, font={\scriptsize}, color=gray] (14)  at (-0.875, 0.375) {$\min(a,\sum b_i)$};
		\node [style=none, font={\scriptsize}, color=gray] (15)  at (-0.875, -0.25) {$\min(a,b_1)$};
		\node [style=none, font={\scriptsize}, color=gray] (16)  at (0.875, -0.25) {$\min(a,b_n)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (9) to (12.center);
		\draw (10.center) to (9);
		\draw [in=-135, out=90] (11.center) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-unit-aux/W-unit-aux_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.375) {};
		\node [style=W-1-n, shape border rotate=0] (1)  at (0.0, 0.0) {};
		\node [style=none] (2)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-unit-aux/W-unit-aux_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.0, 0.375) {};
		\node [style=none] (6)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-NF-prf/Z-NF-prf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.25) {};
		\node [style=none] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-bialgebra-annot/Z-W-bialgebra-annot_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (27)  at (0.0, 0.35) {$a~$};
		\node [style=W-1-n] (0)  at (0.0, -0.025) {};
		\node [style=none] (3)  at (0.25, -0.325) {};
		\node [style=none] (4)  at (0.0, -0.45) {$\underset{m}{...}$};
		\node [style=white phase dot] (5)  at (0.0, 0.35) {$r$};
		\node [style=none] (6)  at (0.25, 0.725) {};
		\node [style=none] (7)  at (-0.25, 0.725) {};
		\node [style=none] (8)  at (0.0, 0.65) {$\overset{n}{...}$};
		\node [style=none] (30)  at (0.25, -0.725) {};
		\node [style=W-1-n] (31)  at (0.0, -0.025) {};
		\node [style=none] (32)  at (-0.25, -0.325) {};
		\node [style=none] (33)  at (-0.25, -0.725) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (0) to (3.center);
		\draw (5) to (31);
		\draw [in=45, out=-90] (6.center) to (5);
		\draw [in=135, out=-90] (7.center) to (5);
		\draw (30.center) to node [right, rotate=-90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt] {$b_m$\!} (3.center);
		\draw [in=90, out=-150] (31) to (32.center);
		\draw (33.center) to node [left, rotate=-90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt] {$b_1$\!} (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-bialgebra-annot/Z-W-bialgebra-annot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (28)  at (-0.25, -0.362) {$b_1~$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt, anchor=west] (29)  at (0.25, -0.362) {$~b_m$};
		\node [style=W-1-n] (10)  at (-0.25, 0.312) {};
		\node [style=none] (11)  at (-0.25, 0.688) {};
		\node [style=W-1-n] (12)  at (0.25, 0.312) {};
		\node [style=none] (13)  at (0.25, 0.688) {};
		\node [style=white phase dot] (14)  at (-0.25, -0.312) {$r$};
		\node [style=white phase dot] (15)  at (0.25, -0.312) {$r$};
		\node [style=none] (16)  at (-0.25, -0.688) {};
		\node [style=none] (17)  at (0.25, -0.688) {};
		\node [style=none] (18)  at (0.0, -0.637) {$\underset{m}{...}$};
		\node [style=none] (19)  at (0.0, 0.613) {$\overset{n}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (10) to (14);
		\draw (11.center) to node [left, rotate=90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt] {$a$\!} (10);
		\draw (13.center) to node [right, rotate=90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt] {\!$a$} (12);
		\draw (14) to (12);
		\draw (15) to (10);
		\draw [bend right=45, looseness=1.25] (15) to (12);
		\draw (15) to (17.center);
		\draw (16.center) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-bialgebra/Z-W-bialgebra_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (0.0, -0.25) {};
		\node [style=none] (1)  at (0.0, 0.25) {};
		\node [style=none] (2)  at (-0.25, -0.75) {};
		\node [style=none] (3)  at (0.25, -0.75) {};
		\node [style=none] (4)  at (0.0, -0.675) {$\underset{m}{...}$};
		\node [style=white phase dot] (5)  at (0.0, 0.25) {$r$};
		\node [style=none] (6)  at (0.25, 0.75) {};
		\node [style=none] (7)  at (-0.25, 0.75) {};
		\node [style=none] (8)  at (0.0, 0.675) {$\overset{n}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (0) to (3.center);
		\draw (1.center) to (0);
		\draw [in=-135, out=90] (2.center) to (0);
		\draw [in=45, out=-90] (6.center) to (5);
		\draw [in=135, out=-90] (7.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-bialgebra/Z-W-bialgebra_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (10)  at (-0.25, 0.312) {};
		\node [style=none] (11)  at (-0.25, 0.688) {};
		\node [style=W-1-n] (12)  at (0.25, 0.312) {};
		\node [style=none] (13)  at (0.25, 0.688) {};
		\node [style=white phase dot] (14)  at (-0.25, -0.312) {$r$};
		\node [style=white phase dot] (15)  at (0.25, -0.312) {$r$};
		\node [style=none] (16)  at (-0.25, -0.688) {};
		\node [style=none] (17)  at (0.25, -0.688) {};
		\node [style=none] (18)  at (0.0, -0.637) {$\underset{m}{...}$};
		\node [style=none] (19)  at (0.0, 0.613) {$\overset{n}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (10) to (14);
		\draw (11.center) to (10);
		\draw (13.center) to (12);
		\draw (14) to (12);
		\draw (15) to (10);
		\draw [bend right=45, looseness=1.25] (15) to (12);
		\draw (15) to (17.center);
		\draw (16.center) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-loop-prf/Z-W-loop-prf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (0.125, -0.25) {};
		\node [style=none] (1)  at (-0.125, -0.75) {};
		\node [style=white dot] (2)  at (0.125, 0.25) {};
		\node [style=none] (3)  at (0.125, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-30, out=-45, looseness=2.75] (0) to (2);
		\draw [in=-135, out=90] (1.center) to (0);
		\draw (2) to (0);
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-loop-prf/Z-W-loop-prf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.25, -1.0) {};
		\node [style=none] (8)  at (-0.25, 1.0) {};
		\node [style=W-1-n] (9)  at (-0.25, 0.5) {};
		\node [style=white dot] (11)  at (-0.25, -0.5) {};
		\node [style=W-1-n] (12)  at (0.25, -0.25) {};
		\node [style=white dot] (13)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (8.center);
		\draw (9) to (13);
		\draw (11) to (9);
		\draw (11) to (6.center);
		\draw [in=-30, out=-45, looseness=2.75] (12) to (13);
		\draw (12) to (11);
		\draw (13) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-loop-prf/Z-W-loop-prf_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.25, -1.0) {};
		\node [style=none] (16)  at (-0.25, 1.0) {};
		\node [style=W-1-n] (17)  at (-0.25, 0.5) {};
		\node [style=white dot] (18)  at (-0.25, -0.5) {};
		\node [style=W-1-n] (19)  at (0.25, -0.25) {};
		\node [style=white dot] (20)  at (0.25, 0.25) {};
		\node [style=none] (21)  at (-0.25, -0.025) {$\underset{d}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17) to (16.center);
		\draw (17) to (20);
		\draw [bend left=45] (18) to (17);
		\draw (18) to (15.center);
		\draw [bend right=45] (18) to (17);
		\draw [in=-30, out=-45, looseness=2.75] (19) to (20);
		\draw (19) to (18);
		\draw (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-loop-prf/Z-W-loop-prf_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (-0.125, -1.0) {};
		\node [style=none] (24)  at (-0.125, 1.0) {};
		\node [style=W-1-n] (25)  at (-0.125, 0.625) {};
		\node [style=white dot] (26)  at (-0.125, -0.625) {};
		\node [style=W-1-n] (27)  at (0.375, -0.25) {};
		\node [style=white dot] (28)  at (0.375, 0.25) {};
		\node [style=none] (37)  at (-0.375, -0.25) {};
		\node [style=none] (38)  at (-0.375, 0.25) {};
		\node [style=dot] (39)  at (-0.375, -0.25) {};
		\node [style=dot] (40)  at (-0.375, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25) to (24.center);
		\draw (25) to (28);
		\draw (25) to (38.center);
		\draw (26) to (23.center);
		\draw [in=-30, out=-45, looseness=2.75] (27) to (28);
		\draw (27) to (26);
		\draw (28) to (27);
		\draw (37.center) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-loop-prf/Z-W-loop-prf_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (33)  at (0.0, -0.375) {};
		\node [style=none] (34)  at (0.0, -0.75) {};
		\node [style=white dot] (35)  at (0.0, 0.375) {};
		\node [style=none] (36)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34.center) to (33);
		\draw [in=-135, out=-45, loop] (35) to ();
		\draw (36.center) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-copy-annot/Z-copy-annot_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (15)  at (0.0, 0.4) {$a{+}b\,$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (18)  at (-0.25, -0.3) {$a$\!};
		\node [style=white dot] (0)  at (0.0, 0.475) {};
		\node [style=W-1-n] (1)  at (0.0, 0.1) {};
		\node [style=none] (3)  at (-0.25, -0.225) {};
		\node [style=none] (4)  at (0.25, -0.225) {};
		\node [style=none] (16)  at (-0.25, -0.475) {};
		\node [style=none] (17)  at (0.25, -0.475) {};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (21)  at (0.25, -0.3) {$b$\!};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [in=-150, out=90, looseness=0.75] (3.center) to (1);
		\draw [in=-30, out=90, looseness=0.75] (4.center) to (1);
		\draw (16.center) to (3.center);
		\draw (17.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-copy-annot/Z-copy-annot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (22)  at (0.25, 0.113) {$b\,$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (20)  at (-0.25, 0.113) {$a\,$};
		\node [style=none] (8)  at (-0.25, -0.188) {};
		\node [style=none] (9)  at (0.25, -0.188) {};
		\node [style=white dot] (12)  at (-0.25, 0.188) {};
		\node [style=white dot] (13)  at (0.25, 0.188) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12) to (8.center);
		\draw (13) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-flex/Z-flex_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (-0.375, 0.362) {$r$};
		\node [style=none] (1)  at (-0.2, 0.663) {};
		\node [style=none] (2)  at (-0.55, 0.663) {};
		\node [style=none] (3)  at (-0.625, -0.013) {};
		\node [style=none] (4)  at (-0.125, -0.013) {};
		\node [style=none] (5)  at (-0.375, 0.663) {...};
		\node [style=none] (6)  at (-0.375, 0.062) {...};
		\node [style=none] (7)  at (-0.75, -0.013) {};
		\node [style=none] (8)  at (0.75, -0.013) {};
		\node [style=none] (9)  at (-0.75, -0.413) {};
		\node [style=none] (10)  at (0.75, -0.413) {};
		\node [style=none] (11)  at (0.0, -0.213) {$\sigma$};
		\node [style=none] (12)  at (-0.625, -0.413) {};
		\node [style=none] (13)  at (-0.625, -0.663) {};
		\node [style=none] (15)  at (-0.125, -0.413) {};
		\node [style=none] (16)  at (-0.125, -0.663) {};
		\node [style=none] (17)  at (0.125, -0.413) {};
		\node [style=none] (18)  at (0.125, -0.663) {};
		\node [style=none] (19)  at (0.625, -0.413) {};
		\node [style=none] (20)  at (0.625, -0.663) {};
		\node [style=none] (21)  at (0.125, 0.663) {};
		\node [style=none] (22)  at (0.125, -0.013) {};
		\node [style=none] (23)  at (0.625, 0.512) {};
		\node [style=none] (24)  at (0.625, -0.013) {};
		\node [style=none] (25)  at (0.375, 0.487) {...};
		\node [style=none] (26)  at (-0.375, -0.538) {...};
		\node [style=none] (27)  at (0.375, -0.538) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (3.center);
		\draw [in=270, out=90] (4.center) to (2.center);
		\draw (7.center) to (9.center);
		\draw (8.center) to (7.center);
		\draw (9.center) to (10.center);
		\draw (10.center) to (8.center);
		\draw (13.center) to (12.center);
		\draw (16.center) to (15.center);
		\draw (18.center) to (17.center);
		\draw (20.center) to (19.center);
		\draw [bend left=270, looseness=1.25] (21.center) to (2.center);
		\draw (22.center) to (21.center);
		\draw [in=90, out=90, looseness=1.25] (23.center) to (1.center);
		\draw (24.center) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-flex/Z-flex_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (28)  at (-0.375, 0.0) {$r$};
		\node [style=none] (29)  at (-0.125, 0.5) {};
		\node [style=none] (30)  at (-0.625, 0.5) {};
		\node [style=none] (31)  at (-0.625, -0.5) {};
		\node [style=none] (32)  at (-0.125, -0.5) {};
		\node [style=none] (33)  at (-0.375, 0.425) {...};
		\node [style=none] (34)  at (-0.375, -0.425) {...};
		\node [style=none] (35)  at (0.125, 0.5) {};
		\node [style=none] (36)  at (0.125, -0.5) {};
		\node [style=none] (37)  at (0.625, 0.5) {};
		\node [style=none] (38)  at (0.625, -0.5) {};
		\node [style=none] (39)  at (0.375, 0.0) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (29.center) to (31.center);
		\draw [in=270, out=90] (32.center) to (30.center);
		\draw [bend left=270, looseness=1.25] (35.center) to (30.center);
		\draw (36.center) to (35.center);
		\draw [bend left=270, looseness=1.25] (37.center) to (29.center);
		\draw (38.center) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-flex/Z-flex_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (41)  at (0.0, 0.25) {$r$};
		\node [style=none] (44)  at (-0.625, -0.25) {};
		\node [style=none] (45)  at (-0.125, -0.25) {};
		\node [style=none] (47)  at (-0.375, -0.175) {...};
		\node [style=none] (49)  at (0.125, -0.25) {};
		\node [style=none] (51)  at (0.625, -0.25) {};
		\node [style=none] (52)  at (0.375, -0.175) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-165] (41) to (44.center);
		\draw [in=90, out=-120] (41) to (45.center);
		\draw [in=90, out=-60] (41) to (49.center);
		\draw [in=90, out=-15] (41) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-annot/Z-id-annot_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, -0.025) {};
		\node [style=none] (1)  at (0.0, 0.375) {};
		\node [style=none] (2)  at (0.0, -0.375) {};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (14)  at (0.0, -0.025) {$a$~~.};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-annot/Z-id-annot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (0.0, 0.375) {};
		\node [style=none] (5)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to node [left, rotate=-90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt] {$a$\!} (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-annot/Z-id-annot_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (0.0, 0.5) {};
		\node [style=none] (10)  at (0.0, -0.5) {};
		\node [style=W-1-n, shape border rotate=0] (11)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to node [left, rotate=90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt] {$a$\!} (11);
		\draw (11) to node [left, rotate=90, sloped, fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt] {$a$\!} (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-prf/Z-id-prf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (0.0, 0.375) {};
		\node [style=none] (15)  at (0.0, -0.375) {};
		\node [style=white dot] (16)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-prf/Z-id-prf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (0.125, 0.5) {};
		\node [style=none] (19)  at (0.125, -0.5) {};
		\node [style=white dot] (20)  at (0.125, 0.0) {};
		\node [style=white dot] (22)  at (-0.125, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (19.center);
		\draw (22) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-prf/Z-id-prf_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (0.188, 0.5) {};
		\node [style=none] (1)  at (0.188, 0.875) {};
		\node [style=W-1-n, shape border rotate=180] (5)  at (0.188, -0.125) {};
		\node [style=white dot] (7)  at (0.062, -0.625) {};
		\node [style=none] (10)  at (0.062, -0.875) {};
		\node [style=W-1-n] (12)  at (-0.188, -0.125) {};
		\node [style=white dot] (13)  at (-0.188, 0.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (5);
		\draw (1.center) to (0);
		\draw [in=75, out=-90] (5) to (7);
		\draw (10.center) to (7);
		\draw [in=150, out=-90] (12) to (7);
		\draw (13) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-prf/Z-id-prf_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (24)  at (0.0, -0.25) {};
		\node [style=none] (25)  at (0.0, -0.75) {};
		\node [style=none] (29)  at (0.0, 0.75) {};
		\node [style=W-1-n, shape border rotate=180] (31)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25.center) to (24);
		\draw (29.center) to (31);
		\draw (31) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-prf/Z-id-prf_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (33)  at (0.0, 0.375) {};
		\node [style=none] (34)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33.center) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-qf-prf/Z-id-qf-prf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.1, -0.025) {};
		\node [style=none] (1)  at (0.1, 0.375) {};
		\node [style=none] (2)  at (0.1, -0.375) {};
		\node [style=none, font={\scriptsize}, color=gray] (3)  at (-0.1, -0.025) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-qf-prf/Z-id-qf-prf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.225, -0.5) {};
		\node [style=none] (6)  at (0.0, 0.5) {};
		\node [style=white dot] (10)  at (0.0, 0.225) {};
		\node [style=white dot] (13)  at (-0.2, -0.175) {};
		\node [style=none, font={\scriptsize}, color=gray] (14)  at (-0.225, 0.25) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-60, out=90] (5.center) to (10);
		\draw (6.center) to (10);
		\draw (10) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-qf-prf/Z-id-qf-prf_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (0.325, -0.425) {};
		\node [style=none] (19)  at (0.1, 0.575) {};
		\node [style=W-1-n, shape border rotate=180] (21)  at (0.325, -0.05) {};
		\node [style=none, font={\scriptsize}, color=gray] (22)  at (-0.325, -0.35) {$a$};
		\node [style=white dot] (23)  at (0.1, 0.3) {};
		\node [style=W-1-n, shape border rotate=180] (25)  at (-0.1, 0.025) {};
		\node [style=white dot] (26)  at (-0.1, -0.35) {};
		\node [style=none, font={\scriptsize}, color=gray] (27)  at (-0.125, 0.325) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (29)  at (0.325, -0.575) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (21);
		\draw (19.center) to (23);
		\draw (23) to (21);
		\draw (23) to (25);
		\draw (26) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-qf-prf/Z-id-qf-prf_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (0.213, -0.613) {};
		\node [style=none] (32)  at (-0.263, 0.637) {};
		\node [style=dot] (33)  at (0.263, 0.762) {};
		\node [style=W-1-n, shape border rotate=180] (34)  at (0.213, -0.237) {};
		\node [style=none, font={\scriptsize}, color=gray] (35)  at (-0.438, -0.537) {$a$};
		\node [style=white dot] (36)  at (-0.263, 0.362) {};
		\node [style=white dot] (37)  at (0.263, 0.362) {};
		\node [style=W-1-n, shape border rotate=180] (38)  at (-0.213, -0.162) {};
		\node [style=white dot] (39)  at (-0.213, -0.537) {};
		\node [style=none, font={\scriptsize}, color=gray] (40)  at (-0.487, 0.388) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (41)  at (0.487, 0.388) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (42)  at (0.213, -0.762) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (34);
		\draw (32.center) to (36);
		\draw (33) to (37);
		\draw (36) to (34);
		\draw [bend right=45, looseness=1.25] (36) to (38);
		\draw [bend left, looseness=1.25] (37) to (34);
		\draw (38) to (37);
		\draw (39) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-qf-prf/Z-id-qf-prf_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43)  at (-0.025, -0.675) {};
		\node [style=W-1-n, shape border rotate=180] (44)  at (-0.025, 0.3) {};
		\node [style=dot] (45)  at (0.175, 0.675) {};
		\node [style=none] (46)  at (-0.225, 0.675) {};
		\node [style=W-1-n, shape border rotate=180] (47)  at (-0.025, -0.3) {};
		\node [style=none, font={\scriptsize}, color=gray] (49)  at (0.075, 0.0) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (50)  at (0.225, 0.425) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (51)  at (-0.225, 0.825) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (52)  at (-0.025, -0.825) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (43.center) to (47);
		\draw [in=-90, out=135] (44) to (46.center);
		\draw (44) to (47);
		\draw [in=45, out=-90] (45) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-id-qf-prf/Z-id-qf-prf_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (55)  at (0.1, 0.375) {};
		\node [style=none] (56)  at (0.1, -0.375) {};
		\node [style=none, font={\scriptsize}, color=gray] (57)  at (-0.1, -0.025) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55.center) to (56.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-loop-removal-annot/Z-loop-removal-annot_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (0)  at (0.0, 0.15) {$1~$};
		\node [style=white dot] (2)  at (0.0, 0.25) {};
		\node [style=none] (3)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=45, loop] (2) to ();
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-loop-removal-annot/Z-loop-removal-annot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (4)  at (0.0, 0.15) {$1~$};
		\node [style=white dot] (5)  at (0.0, 0.25) {};
		\node [style=none] (6)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-loop-removal/Z-loop-removal_00.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (0.0, 0.138) {};
		\node [style=none] (1)  at (0.25, -0.362) {};
		\node [style=none] (2)  at (-0.25, -0.362) {};
		\node [style=ket, shape border rotate=180] (3)  at (0.0, 0.613) {$1$};
		\node [style=none] (4)  at (0.25, -0.613) {};
		\node [style=none] (5)  at (-0.25, -0.613) {};
		\node [style=white dot] (6)  at (0.25, -0.262) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (0) to (2.center);
		\draw [in=-45, out=90] (1.center) to (0);
		\draw (3) to (0);
		\draw (4.center) to (1.center);
		\draw (5.center) to (2.center);
		\draw [in=45, out=-45, loop] (6) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-loop-removal/Z-loop-removal_01.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (8)  at (0.0, 0.138) {};
		\node [style=none] (9)  at (0.25, -0.362) {};
		\node [style=none] (10)  at (-0.25, -0.362) {};
		\node [style=ket, shape border rotate=180] (11)  at (0.0, 0.613) {$1$};
		\node [style=none] (12)  at (0.25, -0.613) {};
		\node [style=none] (13)  at (-0.25, -0.613) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (8) to (10.center);
		\draw [in=-45, out=90] (9.center) to (8);
		\draw (11) to (8);
		\draw (12.center) to (9.center);
		\draw (13.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-restrict-qudit/Z-restrict-qudit_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.275) {$._{|a}$};
		\node [style=none] (1)  at (0.0, -0.1) {};
		\node [style=none, font={\scriptsize}, color=gray] (2)  at (0.0, -0.275) {$d$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-empty/Z-spider-empty_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.0) {};
		\node [style=none] (1)  at (0.25, 0.25) {};
		\node [style=none] (2)  at (-0.25, 0.25) {};
		\node [style=none] (3)  at (-0.25, -0.25) {};
		\node [style=none] (4)  at (0.25, -0.25) {};
		\node [style=none] (5)  at (0.0, 0.25) {...};
		\node [style=none] (6)  at (0.0, -0.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (3.center);
		\draw [in=270, out=90] (4.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-empty/Z-spider-empty_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (7)  at (0.0, 0.0) {$1$};
		\node [style=none] (8)  at (0.25, 0.25) {};
		\node [style=none] (9)  at (-0.25, 0.25) {};
		\node [style=none] (10)  at (-0.25, -0.25) {};
		\node [style=none] (11)  at (0.25, -0.25) {};
		\node [style=none] (12)  at (0.0, 0.25) {...};
		\node [style=none] (13)  at (0.0, -0.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (8.center) to (10.center);
		\draw [in=270, out=90] (11.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-ofs/Z-spider-ofs_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}, color=gray] (13)  at (-0.263, 0.25) {$a_0$};
		\node [style=none, font={\scriptsize}, color=gray] (14)  at (0.438, 0.25) {$a_k$};
		\node [style=none, font={\scriptsize}, color=gray] (15)  at (-0.463, -0.25) {$a_{k{+}1}$};
		\node [style=none, font={\scriptsize}, color=gray] (16)  at (0.462, -0.25) {$a_q$};
		\node [style=white phase dot] (39)  at (0.087, 0.0) {$r$};
		\node [style=none] (40)  at (0.337, 0.5) {};
		\node [style=none] (41)  at (-0.163, 0.5) {};
		\node [style=none] (42)  at (-0.163, -0.5) {};
		\node [style=none] (43)  at (0.337, -0.5) {};
		\node [style=none] (44)  at (0.087, 0.425) {...};
		\node [style=none] (45)  at (0.087, -0.425) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (40.center) to (42.center);
		\draw [in=270, out=90] (43.center) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-ofs/Z-spider-ofs_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}, color=gray] (46)  at (-0.362, 0.25) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (47)  at (0.337, 0.25) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (48)  at (-0.362, -0.25) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (49)  at (0.363, -0.25) {$a$};
		\node [style=white phase dot] (50)  at (-0.012, 0.0) {$r$};
		\node [style=none] (51)  at (0.238, 0.5) {};
		\node [style=none] (52)  at (-0.263, 0.5) {};
		\node [style=none] (53)  at (-0.263, -0.5) {};
		\node [style=none] (54)  at (0.238, -0.5) {};
		\node [style=none] (55)  at (-0.012, 0.425) {...};
		\node [style=none] (56)  at (-0.012, -0.425) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (51.center) to (53.center);
		\draw [in=270, out=90] (54.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-restrict-alt/Z-spider-restrict-alt_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.062, 0.0) {$r_{|a}$};
		\node [style=none] (1)  at (0.312, 0.5) {};
		\node [style=none] (2)  at (-0.188, 0.5) {};
		\node [style=none] (3)  at (-0.188, -0.5) {};
		\node [style=none] (4)  at (0.312, -0.5) {};
		\node [style=none] (5)  at (0.062, 0.425) {$\overset{n}{...}$};
		\node [style=none] (6)  at (0.062, -0.425) {$\underset{m}{...}$};
		\node [style=none, font={\scriptsize}, color=gray] (7)  at (-0.312, 0.0) {$d$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (3.center);
		\draw [in=270, out=90] (4.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-restrict-alt/Z-spider-restrict-alt_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (9)  at (-0.262, -0.312) {};
		\node [style=none] (10)  at (-0.137, 0.363) {};
		\node [style=none] (11)  at (-0.637, 0.363) {};
		\node [style=none] (12)  at (-0.512, -0.812) {};
		\node [style=none] (13)  at (-0.012, -0.812) {};
		\node [style=none] (14)  at (-0.387, 0.287) {$\overset{n}{...}$};
		\node [style=none] (15)  at (-0.262, -0.738) {$\underset{m}{...}$};
		\node [style=none, font={\scriptsize}, color=gray] (16)  at (-0.512, -0.312) {$d$};
		\node [style=white dot] (17)  at (0.338, -0.312) {};
		\node [style=W-1-n, shape border rotate=0] (18)  at (0.363, 0.013) {};
		\node [style=none, font={\scriptsize}, color=gray] (23)  at (0.488, 0.188) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (24)  at (0.562, -0.338) {$d$};
		\node [style=none] (40)  at (0.113, 0.812) {};
		\node [style=ket] (41)  at (0.113, 0.812) {$1$};
		\node [style=none] (42)  at (0.363, 0.712) {$\underset{a}{...}$};
		\node [style=W-1-n, shape border rotate=180] (43)  at (0.363, 0.363) {};
		\node [style=none] (44)  at (0.613, 0.812) {};
		\node [style=ket] (45)  at (0.613, 0.812) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (46)  at (0.038, 0.537) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (47)  at (0.637, 0.537) {$d$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (9) to (10.center);
		\draw [bend right] (9) to (12.center);
		\draw [bend left] (9) to (13.center);
		\draw (9) to (18);
		\draw [bend right] (11.center) to (9);
		\draw [in=-135, out=-45, loop] (17) to ();
		\draw (18) to (17);
		\draw [bend right] (40.center) to (43);
		\draw [bend right] (43) to (44.center);
		\draw (43) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-restrict-alt/Z-spider-restrict-alt_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (26)  at (-0.225, -0.1) {};
		\node [style=none] (27)  at (-0.1, 0.575) {};
		\node [style=none] (28)  at (-0.6, 0.575) {};
		\node [style=none] (29)  at (-0.475, -0.6) {};
		\node [style=none] (30)  at (0.025, -0.6) {};
		\node [style=none] (31)  at (-0.35, 0.5) {$\overset{n}{...}$};
		\node [style=none] (32)  at (-0.225, -0.525) {$\underset{m}{...}$};
		\node [style=none, font={\scriptsize}, color=gray] (33)  at (-0.475, -0.1) {$d$};
		\node [style=white dot] (34)  at (0.375, -0.1) {};
		\node [style=W-1-n, shape border rotate=0] (35)  at (0.15, 0.225) {};
		\node [style=none] (36)  at (0.15, 0.6) {};
		\node [style=ket] (37)  at (0.15, 0.6) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (38)  at (0.275, 0.4) {$d$};
		\node [style=none, font={\scriptsize}, color=gray] (39)  at (0.6, -0.125) {$d$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (26) to (27.center);
		\draw [bend right] (26) to (29.center);
		\draw [bend left] (26) to (30.center);
		\draw (26) to (35);
		\draw [bend right] (28.center) to (26);
		\draw [in=-135, out=-45, loop] (34) to ();
		\draw [bend left=15] (35) to (34);
		\draw (36.center) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-rule-annot/Z-spider-rule-annot_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (28)  at (-0.312, 0.125) {$a~$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt, anchor=west] (29)  at (0.313, -0.125) {$~a$};
		\node [style=white phase dot] (0)  at (-0.312, 0.125) {$r$};
		\node [style=none] (1)  at (-0.562, 0.625) {};
		\node [style=none] (2)  at (-0.062, 0.625) {};
		\node [style=none] (3)  at (-0.562, -0.625) {};
		\node [style=none] (4)  at (-0.062, -0.625) {};
		\node [style=white phase dot] (5)  at (0.313, -0.125) {$s$};
		\node [style=none] (6)  at (0.062, -0.625) {};
		\node [style=none] (7)  at (0.563, -0.625) {};
		\node [style=none] (8)  at (0.062, 0.625) {};
		\node [style=none] (9)  at (0.563, 0.625) {};
		\node [style=none] (11)  at (-0.312, 0.475) {...};
		\node [style=none] (12)  at (-0.312, -0.525) {...};
		\node [style=none] (13)  at (0.313, -0.525) {...};
		\node [style=none] (14)  at (0.313, 0.475) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (0) to (3.center);
		\draw [bend left=15] (0) to (4.center);
		\draw (0) to (5);
		\draw [bend right] (1.center) to (0);
		\draw [bend left] (2.center) to (0);
		\draw [bend left=15] (5) to (8.center);
		\draw [bend right=15] (5) to (9.center);
		\draw [bend left] (6.center) to (5);
		\draw [bend right] (7.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-rule-annot/Z-spider-rule-annot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (30)  at (-0.05, 0.0) {$a~$};
		\node [style=none] (15)  at (-0.575, 0.625) {};
		\node [style=none] (16)  at (-0.075, 0.625) {};
		\node [style=none] (17)  at (-0.575, -0.625) {};
		\node [style=none] (18)  at (-0.075, -0.625) {};
		\node [style=none] (19)  at (-0.325, 0.475) {...};
		\node [style=none] (20)  at (-0.325, -0.525) {...};
		\node [style=white phase dot] (21)  at (-0.0, 0.0) {$rs$};
		\node [style=none] (22)  at (0.575, 0.625) {};
		\node [style=none] (23)  at (0.075, 0.625) {};
		\node [style=none] (24)  at (0.575, -0.625) {};
		\node [style=none] (25)  at (0.075, -0.625) {};
		\node [style=none] (26)  at (0.325, 0.475) {...};
		\node [style=none] (27)  at (0.325, -0.525) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=150, out=-90] (15.center) to (21);
		\draw [in=105, out=-90, looseness=0.75] (16.center) to (21);
		\draw [in=90, out=-30] (21) to (24.center);
		\draw [in=90, out=-75] (21) to (25.center);
		\draw [in=90, out=-150] (21) to (17.center);
		\draw [in=90, out=-105] (21) to (18.center);
		\draw [in=30, out=-90] (22.center) to (21);
		\draw [in=75, out=-90, looseness=0.75] (23.center) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-rule/Z-spider-rule_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (-0.312, 0.125) {$r$};
		\node [style=none] (2)  at (-0.562, 0.625) {};
		\node [style=none] (3)  at (-0.062, 0.625) {};
		\node [style=none] (4)  at (-0.562, -0.625) {};
		\node [style=none] (5)  at (-0.062, -0.625) {};
		\node [style=white phase dot] (6)  at (0.312, -0.125) {$s$};
		\node [style=none] (7)  at (0.062, -0.625) {};
		\node [style=none] (8)  at (0.562, -0.625) {};
		\node [style=none] (9)  at (0.062, 0.625) {};
		\node [style=none] (10)  at (0.562, 0.625) {};
		\node [style=none] (12)  at (-0.312, 0.475) {...};
		\node [style=none] (13)  at (-0.312, -0.525) {...};
		\node [style=none] (14)  at (0.312, -0.525) {...};
		\node [style=none] (15)  at (0.312, 0.475) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (0) to (4.center);
		\draw [bend left=15] (0) to (5.center);
		\draw (0) to (6);
		\draw [bend right] (2.center) to (0);
		\draw [bend left] (3.center) to (0);
		\draw [bend left=15] (6) to (9.center);
		\draw [bend right=15] (6) to (10.center);
		\draw [bend left] (7.center) to (6);
		\draw [bend right] (8.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-rule/Z-spider-rule_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.575, 0.625) {};
		\node [style=none] (18)  at (-0.075, 0.625) {};
		\node [style=none] (19)  at (-0.575, -0.625) {};
		\node [style=none] (20)  at (-0.075, -0.625) {};
		\node [style=none] (26)  at (-0.325, 0.475) {...};
		\node [style=none] (27)  at (-0.325, -0.525) {...};
		\node [style=white phase dot] (28)  at (-0.0, 0.0) {$rs$};
		\node [style=none] (29)  at (0.575, 0.625) {};
		\node [style=none] (30)  at (0.075, 0.625) {};
		\node [style=none] (31)  at (0.575, -0.625) {};
		\node [style=none] (32)  at (0.075, -0.625) {};
		\node [style=none] (33)  at (0.325, 0.475) {...};
		\node [style=none] (34)  at (0.325, -0.525) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=150, out=-90] (17.center) to (28);
		\draw [in=105, out=-90, looseness=0.75] (18.center) to (28);
		\draw [in=90, out=-30] (28) to (31.center);
		\draw [in=90, out=-75] (28) to (32.center);
		\draw [in=90, out=-150] (28) to (19.center);
		\draw [in=90, out=-105] (28) to (20.center);
		\draw [in=30, out=-90] (29.center) to (28);
		\draw [in=75, out=-90, looseness=0.75] (30.center) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/alternative-Z-decomp-qf/alternative-Z-decomp-qf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (0)  at (0.0, 0.15) {$a~$};
		\node [style=white dot] (2)  at (0.0, 0.25) {};
		\node [style=none] (3)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/alternative-Z-decomp-qf/alternative-Z-decomp-qf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt, anchor=west] (11)  at (0.225, -0.225) {$~a$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (10)  at (0.025, 0.3) {$a$};
		\node [style=white dot] (4)  at (0.225, -0.25) {};
		\node [style=W-1-n, shape border rotate=0] (5)  at (0.025, 0.1) {};
		\node [style=none] (6)  at (0.025, 0.475) {};
		\node [style=ket] (7)  at (0.025, 0.475) {$a$};
		\node [style=none] (8)  at (-0.225, -0.475) {};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (9)  at (-0.225, -0.275) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (4) to ();
		\draw [bend left=15] (5) to (4);
		\draw [in=90, out=-135] (5) to (8.center);
		\draw (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/alternative-Z-decomp/alternative-Z-decomp_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.25) {};
		\node [style=none] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/alternative-Z-decomp/alternative-Z-decomp_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (3)  at (0.225, -0.25) {};
		\node [style=W-1-n, shape border rotate=0] (4)  at (0.025, 0.1) {};
		\node [style=none] (5)  at (0.025, 0.475) {};
		\node [style=ket] (6)  at (0.025, 0.475) {$d\text-1$};
		\node [style=none] (7)  at (-0.225, -0.475) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (3) to ();
		\draw [bend left=15] (4) to (3);
		\draw [in=90, out=-135] (4) to (7.center);
		\draw (5.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/app-W21-to-NF/app-W21-to-NF_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (-0.25, 1.625) {$1$};
		\node [style=W-1-n] (1)  at (-0.25, 1.25) {};
		\node [style=none] (2)  at (-0.75, 0.625) {};
		\node [style=white phase dot] (3)  at (0.5, 0.375) {$\star$};
		\node [style=W-1-n, shape border rotate=180] (4)  at (-0.75, -0.875) {};
		\node [style=W-1-n, shape border rotate=180] (5)  at (0.5, -0.875) {};
		\node [style=none, font={\scriptsize}] (6)  at (-0.35, -0.475) {...};
		\node [style=none, font={\scriptsize}] (7)  at (0.0, 0.375) {...};
		\node [style=none, font={\scriptsize}] (8)  at (0.55, -0.25) {...};
		\node [style=white phase dot] (9)  at (-0.45, 0.375) {$\star$};
		\node [style=none, font={\scriptsize}] (10)  at (-0.75, -0.25) {...};
		\node [style=none, font={\scriptsize}] (11)  at (0.225, -0.275) {...};
		\node [style=none] (12)  at (0.75, 0.625) {};
		\node [style=none] (13)  at (-0.25, 0.625) {};
		\node [style=W-1-n, shape border rotate=180] (14)  at (-0.125, -1.375) {};
		\node [style=none] (15)  at (-0.125, -1.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (3);
		\draw (1) to (9);
		\draw (2.center) to (1);
		\draw [bend left=15] (3) to (4);
		\draw [bend right=15] (3) to (4);
		\draw [bend right=15] (3) to (5);
		\draw [bend left] (3) to (5);
		\draw [in=135, out=-75] (4) to (14);
		\draw (9) to (4);
		\draw [bend right, looseness=1.25] (9) to (4);
		\draw (9) to (5);
		\draw [bend left] (9) to (5);
		\draw (12.center) to (3);
		\draw (13.center) to (9);
		\draw [in=-105, out=45] (14) to (5);
		\draw (14) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/app-W21-to-NF/app-W21-to-NF_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (17)  at (-0.25, 1.375) {$1$};
		\node [style=W-1-n] (18)  at (-0.25, 1.0) {};
		\node [style=none] (19)  at (-0.75, 0.375) {};
		\node [style=white phase dot] (20)  at (0.5, 0.125) {$\star$};
		\node [style=none, font={\scriptsize}] (23)  at (0.1, -0.4) {...};
		\node [style=none, font={\scriptsize}] (24)  at (0.0, 0.125) {...};
		\node [style=none, font={\scriptsize}] (25)  at (0.425, -0.6) {...};
		\node [style=white phase dot] (26)  at (-0.45, 0.125) {$\star$};
		\node [style=none, font={\scriptsize}] (27)  at (-0.7, -0.575) {...};
		\node [style=none, font={\scriptsize}] (28)  at (-0.35, -0.525) {...};
		\node [style=none] (29)  at (0.75, 0.375) {};
		\node [style=none] (30)  at (-0.25, 0.375) {};
		\node [style=W-1-n, shape border rotate=180] (31)  at (-0.125, -1.125) {};
		\node [style=none] (32)  at (-0.125, -1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17) to (18);
		\draw (18) to (20);
		\draw (18) to (26);
		\draw (19.center) to (18);
		\draw [bend left=15] (20) to (31);
		\draw (20) to (31);
		\draw [in=90, out=-60] (26) to (31);
		\draw [bend right] (26) to (31);
		\draw [bend right=60, looseness=1.50] (26) to (31);
		\draw (29.center) to (20);
		\draw (30.center) to (26);
		\draw (31) to (32.center);
		\draw [bend left=45] (31) to (26);
		\draw [in=210, out=90] (31) to (20);
		\draw [bend right=45, looseness=1.25] (31) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bra-1/bra-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.0, -0.25) {$1$};
		\node [style=none] (1)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bra-1/bra-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (3)  at (-0.25, 0.038) {$1$};
		\node [style=none] (4)  at (-0.25, -0.112) {};
		\node [style=none] (5)  at (-0.25, -0.112) {};
		\node [style=none] (6)  at (0.25, -0.112) {};
		\node [style=none] (7)  at (0.0, -0.287) {};
		\node [style=none] (8)  at (0.25, 0.287) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (3);
		\draw [bend right=90, looseness=1.25] (5.center) to (6.center);
		\draw (8.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bra-k/bra-k_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.0, -0.25) {$k$};
		\node [style=none] (1)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bra-k/bra-k_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (3)  at (-0.25, 0.125) {$k$};
		\node [style=none] (4)  at (-0.25, -0.125) {};
		\node [style=none] (5)  at (-0.25, -0.125) {};
		\node [style=none] (6)  at (0.25, -0.125) {};
		\node [style=none] (7)  at (0.0, -0.375) {};
		\node [style=none] (8)  at (0.25, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (3);
		\draw [bend right=90, looseness=1.75] (5.center) to (6.center);
		\draw (8.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-1-is-empty/braket-1-1-is-empty_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.188) {};
		\node [style=ket] (1)  at (0.0, 0.188) {$1$};
		\node [style=none] (2)  at (0.0, -0.188) {};
		\node [style=ket] (3)  at (0.0, -0.188) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-1-is-empty/braket-1-1-is-empty_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (5)  at (0.0, -0.625) {};
		\node [style=dot] (6)  at (0.5, -0.625) {};
		\node [style=white dot] (7)  at (-0.5, -0.625) {};
		\node [style=white dot] (8)  at (-0.5, -0.25) {};
		\node [style=W-1-n, shape border rotate=0] (9)  at (-0.25, 0.25) {};
		\node [style=none] (10)  at (-0.25, 0.625) {};
		\node [style=ket] (11)  at (-0.25, 0.625) {$1$};
		\node [style=W-1-n, shape border rotate=0] (12)  at (0.25, 0.25) {};
		\node [style=none] (13)  at (0.25, 0.625) {};
		\node [style=ket] (14)  at (0.25, 0.625) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (7);
		\draw (8) to (9);
		\draw (8) to (12);
		\draw [in=90, out=-60] (9) to (5);
		\draw (10.center) to (9);
		\draw [in=90, out=-60] (12) to (6);
		\draw (13.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-1-is-empty/braket-1-1-is-empty_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=0] (16)  at (0.0, 0.25) {};
		\node [style=none] (17)  at (0.0, 0.625) {};
		\node [style=ket] (18)  at (0.0, 0.625) {$1$};
		\node [style=white dot] (19)  at (0.25, -0.125) {};
		\node [style=dot] (20)  at (0.0, -0.625) {};
		\node [style=dot] (21)  at (0.5, -0.625) {};
		\node [style=white dot] (22)  at (-0.5, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (16);
		\draw (19) to (16);
		\draw [in=90, out=-135] (19) to (20);
		\draw [in=90, out=-45] (19) to (21);
		\draw [in=-135, out=90] (22) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-1-is-empty/braket-1-1-is-empty_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (25)  at (-0.25, 0.25) {};
		\node [style=ket] (26)  at (-0.25, 0.25) {$1$};
		\node [style=dot] (28)  at (0.25, 0.125) {};
		\node [style=dot] (29)  at (0.25, -0.25) {};
		\node [style=white dot] (30)  at (-0.25, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25.center) to (30);
		\draw (28) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-1-is-empty/braket-1-1-is-empty_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (32)  at (-0.125, -0.125) {};
		\node [style=none] (33)  at (0.125, -0.125) {};
		\node [style=none] (34)  at (-0.125, 0.125) {};
		\node [style=none] (35)  at (0.125, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dotted] (32.center) to (33.center);
		\draw [style=dotted] (33.center) to (35.center);
		\draw [style=dotted] (34.center) to (32.center);
		\draw [style=dotted] (34.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-aux/braket-1-aux_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.0, 0.25) {$1$};
		\node [style=ket] (1)  at (0.0, -0.25) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-aux/braket-1-aux_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (3)  at (0.0, -0.212) {};
		\node [style=ket] (4)  at (0.0, 0.212) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (3) to ();
		\draw (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-aux/braket-1-aux_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (5)  at (0.0, 0.188) {};
		\node [style=none] (6)  at (0.25, -0.312) {};
		\node [style=none] (7)  at (-0.25, -0.312) {};
		\node [style=ket, shape border rotate=180] (8)  at (0.0, 0.562) {$1$};
		\node [style=white dot] (9)  at (0.25, -0.562) {};
		\node [style=none] (10)  at (-0.25, -0.562) {};
		\node [style=white dot] (11)  at (0.25, -0.212) {};
		\node [style=dot, shape border rotate=180] (13)  at (-0.25, -0.562) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (5) to (7.center);
		\draw [in=-45, out=90] (6.center) to (5);
		\draw (8) to (5);
		\draw (9) to (6.center);
		\draw (10.center) to (7.center);
		\draw [in=45, out=-45, loop] (11) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-aux/braket-1-aux_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (14)  at (0.0, 0.188) {};
		\node [style=none] (15)  at (0.25, -0.312) {};
		\node [style=none] (16)  at (-0.25, -0.312) {};
		\node [style=ket, shape border rotate=180] (17)  at (0.0, 0.562) {$1$};
		\node [style=white dot] (18)  at (0.25, -0.562) {};
		\node [style=none] (19)  at (-0.25, -0.562) {};
		\node [style=dot, shape border rotate=180] (22)  at (-0.25, -0.562) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (14) to (16.center);
		\draw [in=-45, out=90] (15.center) to (14);
		\draw (17) to (14);
		\draw (18) to (15.center);
		\draw (19.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-aux/braket-1-aux_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket, shape border rotate=180] (24)  at (0.0, 0.188) {$1$};
		\node [style=white dot] (25)  at (0.0, -0.188) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-qf-aux/braket-1-qf-aux_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.05, 0.25) {$1$};
		\node [style=ket] (1)  at (0.05, -0.25) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (2)  at (-0.05, 0.0) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-qf-aux/braket-1-qf-aux_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (4)  at (0.037, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (6)  at (-0.038, 0.0) {$1$};
		\node [style=ket] (7)  at (0.037, 0.25) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (4) to ();
		\draw (7) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-1-qf-aux/braket-1-qf-aux_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (9)  at (0.038, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (10)  at (-0.037, 0.0) {$1$};
		\node [style=ket] (11)  at (0.038, 0.25) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-k-l/braket-k-l_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.0, 0.25) {$k$};
		\node [style=ket] (1)  at (0.0, -0.25) {$\ell$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-k-qf/braket-k-qf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.125, 0.25) {$k$};
		\node [style=ket] (1)  at (0.125, -0.25) {$k$};
		\node [style=none, font={\scriptsize}, color=gray] (22)  at (-0.125, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-k-qf/braket-k-qf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (-0.375, 0.925) {};
		\node [style=none] (12)  at (0.0, 0.575) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (13)  at (0.0, 0.225) {};
		\node [style=none] (14)  at (0.375, 0.925) {};
		\node [style=ket] (15)  at (-0.375, 0.925) {$1$};
		\node [style=ket] (16)  at (0.375, 0.925) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (23)  at (-0.125, 0.0) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (24)  at (-0.375, 0.425) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (25)  at (0.375, 0.425) {$1$};
		\node [style=none] (29)  at (-0.375, -0.925) {};
		\node [style=none] (30)  at (0.0, -0.575) {$\overset{k}{...}$};
		\node [style=W-1-n, shape border rotate=0] (31)  at (0.0, -0.225) {};
		\node [style=none] (32)  at (0.375, -0.925) {};
		\node [style=ket] (33)  at (-0.375, -0.925) {$1$};
		\node [style=ket] (34)  at (0.375, -0.925) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (37)  at (-0.375, -0.425) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (38)  at (0.375, -0.425) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (11.center) to (13);
		\draw [bend right] (13) to (14.center);
		\draw [bend left] (29.center) to (31);
		\draw [bend left] (31) to (32.center);
		\draw (31) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-k-qf/braket-k-qf_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (0.0, 1.163) {};
		\node [style=ket] (5)  at (0.0, 1.163) {$1$};
		\node [style=white dot] (6)  at (0.0, 0.713) {};
		\node [style=none] (7)  at (0.0, 0.312) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (8)  at (0.0, -0.038) {};
		\node [style=none, font={\scriptsize}, color=gray] (26)  at (0.25, 0.662) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (27)  at (0.15, -0.263) {$a$};
		\node [style=none] (40)  at (-0.375, -1.163) {};
		\node [style=none] (41)  at (0.0, -0.812) {$\overset{k}{...}$};
		\node [style=W-1-n, shape border rotate=0] (42)  at (0.0, -0.463) {};
		\node [style=none] (43)  at (0.375, -1.163) {};
		\node [style=ket] (44)  at (-0.375, -1.163) {$1$};
		\node [style=ket] (45)  at (0.375, -1.163) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (48)  at (-0.375, -0.662) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (49)  at (0.375, -0.662) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (6);
		\draw [bend right=45, looseness=1.25] (8) to (6);
		\draw [bend left=45, looseness=1.25] (8) to (6);
		\draw (8) to (42);
		\draw [bend left] (40.center) to (42);
		\draw [bend left] (42) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-k-qf/braket-k-qf_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (50)  at (-0.375, 0.225) {};
		\node [style=W-1-n] (51)  at (0.375, 0.225) {};
		\node [style=W-1-n, shape border rotate=180] (52)  at (-0.375, -0.4) {};
		\node [style=W-1-n, shape border rotate=180] (53)  at (0.375, -0.4) {};
		\node [style=none] (54)  at (-0.375, -0.9) {};
		\node [style=none] (55)  at (0.375, -0.9) {};
		\node [style=white dot] (56)  at (0.0, 0.6) {};
		\node [style=none] (57)  at (0.0, 0.9) {};
		\node [style=none, font={\scriptsize}, rotate=0] (58)  at (0.0, 0.275) {$\underset{k}{...}$};
		\node [style=none, font={\scriptsize}, rotate=0] (59)  at (0.0, -0.475) {$\underset{k}{...}$};
		\node [style=none, font={\scriptsize}, color=gray] (60)  at (-0.25, 0.6) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (61)  at (-0.625, -0.55) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (62)  at (0.625, -0.55) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (63)  at (-0.7, -0.05) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (64)  at (0.7, -0.05) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (65)  at (-0.275, -0.025) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (66)  at (0.275, -0.025) {$1$};
		\node [style=ket] (67)  at (-0.375, -0.9) {$1$};
		\node [style=ket] (68)  at (0.375, -0.9) {$1$};
		\node [style=ket] (69)  at (0.0, 0.9) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (50) to (52);
		\draw [bend right] (51) to (56);
		\draw (52) to (51);
		\draw (52) to (54.center);
		\draw (53) to (50);
		\draw [bend right=45, looseness=1.25] (53) to (51);
		\draw (53) to (55.center);
		\draw [bend right] (56) to (50);
		\draw (57.center) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-k-qf/braket-k-qf_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (72)  at (-1.175, 0.25) {};
		\node [style=none] (73)  at (-0.875, 0.25) {...};
		\node [style=white phase dot] (74)  at (0.0, 0.25) {$\binom k {i_1,...,i_m}$};
		\node [style=white dot] (75)  at (1.175, 0.25) {};
		\node [style=none] (76)  at (0.875, 0.25) {...};
		\node [style=W-1-n] (77)  at (0.0, 0.875) {};
		\node [style=none] (78)  at (0.0, 1.25) {};
		\node [style=none, font={\scriptsize}, rotate=10] (79)  at (-1.125, -0.3) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (80)  at (-0.75, -0.75) {};
		\node [style=W-1-n, shape border rotate=180] (81)  at (0.75, -0.75) {};
		\node [style=none] (82)  at (-0.75, -1.25) {};
		\node [style=none] (83)  at (0.75, -1.25) {};
		\node [style=none, font={\scriptsize}, rotate=-10] (84)  at (1.125, -0.3) {$\underset{k}{...}$};
		\node [style=none, font={\scriptsize}, rotate=-10] (85)  at (-0.5, -0.25) {$\underset{i_1}{...}$};
		\node [style=none, font={\scriptsize}, rotate=10] (86)  at (0.475, -0.2) {$\underset{i_m}{...}$};
		\node [style=W-1-n, shape border rotate=180] (87)  at (-0.075, -0.75) {};
		\node [style=none] (88)  at (-0.075, -1.25) {};
		\node [style=none, font={\scriptsize}, rotate=0] (89)  at (-0.025, -0.35) {$\underset{i_j}{...}$};
		\node [style=none] (90)  at (-0.425, -0.875) {...};
		\node [style=none] (91)  at (0.325, -0.875) {...};
		\node [style=none, font={\scriptsize}, color=gray] (92)  at (-0.875, -0.925) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (93)  at (-0.2, -0.925) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (94)  at (0.625, -0.925) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (95)  at (0.15, 1.075) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (96)  at (-1.4, 0.25) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (97)  at (1.4, 0.25) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (98)  at (0.075, 0.55) {$1$};
		\node [style=ket] (99)  at (0.0, 1.25) {$1$};
		\node [style=ket] (100)  at (-0.75, -1.25) {$1$};
		\node [style=ket] (101)  at (-0.075, -1.25) {$1$};
		\node [style=ket] (102)  at (0.75, -1.25) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (72) to (80);
		\draw [bend right=45, looseness=1.25] (72) to (80);
		\draw [bend right=45] (74) to (80);
		\draw [bend left=45] (74) to (81);
		\draw [in=135, out=-60] (74) to (81);
		\draw [in=120, out=-120] (74) to (87);
		\draw [in=45, out=-60] (74) to (87);
		\draw (75) to (81);
		\draw [in=60, out=-165] (77) to (72);
		\draw (77) to (74);
		\draw [in=120, out=-15] (77) to (75);
		\draw (78.center) to (77);
		\draw (80) to (82.center);
		\draw [in=-120, out=45] (80) to (74);
		\draw (81) to (83.center);
		\draw [bend right=45, looseness=1.25] (81) to (75);
		\draw (87) to (88.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-k-qf/braket-k-qf_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (106)  at (0.0, 0.125) {$k!$};
		\node [style=none] (110)  at (0.0, 0.625) {};
		\node [style=none] (114)  at (-0.5, -0.625) {};
		\node [style=none] (115)  at (0.5, -0.625) {};
		\node [style=none, font={\scriptsize}, color=gray] (130)  at (0.275, 0.125) {$1$};
		\node [style=ket] (131)  at (0.0, 0.625) {$1$};
		\node [style=ket] (132)  at (-0.5, -0.625) {$1$};
		\node [style=ket] (134)  at (0.5, -0.625) {$1$};
		\node [style=none, font={\scriptsize}, rotate=0] (135)  at (0.0, -0.45) {$\underset{k}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (106) to (115.center);
		\draw (110.center) to (106);
		\draw [bend left] (114.center) to (106);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-k/braket-k_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.0, 0.25) {$k$};
		\node [style=ket] (1)  at (0.0, -0.25) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-k/braket-k_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (34)  at (0.0, -0.625) {};
		\node [style=none] (35)  at (-0.375, 0.625) {};
		\node [style=none] (36)  at (0.0, 0.275) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (37)  at (0.0, -0.075) {};
		\node [style=none] (38)  at (0.375, 0.625) {};
		\node [style=ket] (39)  at (-0.375, 0.625) {$1$};
		\node [style=ket] (40)  at (0.375, 0.625) {$1$};
		\node [style=ket] (41)  at (0.0, -0.625) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (35.center) to (37);
		\draw (37) to (34.center);
		\draw [bend right] (37) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-k/braket-k_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (0.0, -0.812) {};
		\node [style=none] (26)  at (0.0, 0.812) {};
		\node [style=ket] (27)  at (0.0, 0.812) {$1$};
		\node [style=white dot] (29)  at (0.0, 0.363) {};
		\node [style=none] (30)  at (0.0, -0.038) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (31)  at (0.0, -0.388) {};
		\node [style=ket] (33)  at (0.0, -0.812) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27) to (29);
		\draw [bend right=45, looseness=1.25] (31) to (29);
		\draw [bend left=45, looseness=1.25] (31) to (29);
		\draw (31) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/braket-k/braket-k_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (44)  at (0.0, 0.25) {$1$};
		\node [style=ket] (45)  at (0.0, -0.25) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (44) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-0/copy-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.5) {};
		\node [style=white phase dot] (1)  at (0.0, 0.0) {$r$};
		\node [style=none] (2)  at (-0.25, -0.5) {};
		\node [style=none] (3)  at (0.25, -0.5) {};
		\node [style=none, font={\scriptsize}, color=gray] (5)  at (-0.25, -0.075) {$a$};
		\node [style=none] (6)  at (0.0, -0.425) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend right] (1) to (2.center);
		\draw [bend right] (3.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-0/copy-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (7)  at (-0.25, 0.25) {};
		\node [style=none] (9)  at (-0.25, -0.125) {};
		\node [style=none] (10)  at (0.25, -0.125) {};
		\node [style=none, font={\scriptsize}, color=gray] (11)  at (-0.25, -0.25) {$a$};
		\node [style=none] (12)  at (0.0, -0.05) {...};
		\node [style=none, font={\scriptsize}, color=gray] (13)  at (0.25, -0.25) {$a$};
		\node [style=dot] (14)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (9.center);
		\draw (14) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-1-annot/copy-1-annot_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (64)  at (0.0, 0.05) {$1~$};
		\node [style=ket] (4)  at (0.0, 0.5) {$1$};
		\node [style=white phase dot] (5)  at (0.0, 0.0) {$r$};
		\node [style=none] (6)  at (-0.25, -0.5) {};
		\node [style=none] (7)  at (0.25, -0.5) {};
		\node [style=none] (65)  at (0.0, -0.35) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (5);
		\draw [bend right] (5) to (6.center);
		\draw [bend right] (7.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-1-annot/copy-1-annot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt, anchor=west] (62)  at (0.25, -0.05) {\!$1$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (63)  at (-0.25, -0.05) {$1$\!};
		\node [style=ket] (57)  at (-0.25, 0.25) {$1$};
		\node [style=none] (58)  at (-0.25, -0.25) {};
		\node [style=none] (59)  at (0.25, -0.25) {};
		\node [style=ket] (60)  at (0.25, 0.25) {$1$};
		\node [style=none] (61)  at (0.0, -0.05) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (57) to (58.center);
		\draw (60) to (59.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-k-0/copy-k-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.0, 0.25) {$k$};
		\node [style=white phase dot] (1)  at (0.0, -0.25) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-k-0/copy-k-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.0, -0.625) {};
		\node [style=none] (6)  at (-0.375, 0.625) {};
		\node [style=none] (7)  at (0.0, 0.275) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (8)  at (0.0, -0.075) {};
		\node [style=none] (9)  at (0.375, 0.625) {};
		\node [style=ket] (10)  at (-0.375, 0.625) {$1$};
		\node [style=ket] (11)  at (0.375, 0.625) {$1$};
		\node [style=white phase dot] (12)  at (0.0, -0.625) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (6.center) to (8);
		\draw (8) to (5.center);
		\draw [bend right] (8) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-k-0/copy-k-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (17)  at (0.0, -0.312) {};
		\node [style=white dot] (18)  at (0.0, -0.688) {};
		\node [style=white phase dot] (19)  at (-0.25, 0.062) {$r$};
		\node [style=white phase dot] (20)  at (0.25, 0.062) {$r$};
		\node [style=none] (21)  at (-0.25, 0.688) {};
		\node [style=none] (22)  at (0.25, 0.688) {};
		\node [style=none] (23)  at (0.0, 0.388) {$\underset{k}{...}$};
		\node [style=ket] (25)  at (-0.25, 0.688) {$1$};
		\node [style=ket] (26)  at (0.25, 0.688) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (17);
		\draw [bend right=15] (19) to (17);
		\draw [bend left=15] (20) to (17);
		\draw (20) to (22.center);
		\draw (21.center) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-k-0/copy-k-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (28)  at (0.0, -0.5) {};
		\node [style=none] (29)  at (-0.375, 0.5) {};
		\node [style=none] (30)  at (0.0, 0.15) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (31)  at (0.0, -0.2) {};
		\node [style=none] (32)  at (0.375, 0.5) {};
		\node [style=ket] (33)  at (-0.375, 0.5) {$1$};
		\node [style=ket] (34)  at (0.375, 0.5) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (29.center) to (31);
		\draw (31) to (28);
		\draw [bend right] (31) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-k-0/copy-k-0_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (42)  at (0.0, 0.25) {$k$};
		\node [style=white dot] (43)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (42) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-k/copy-k_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.0, 0.5) {$k$};
		\node [style=white phase dot] (1)  at (0.0, 0.0) {$r$};
		\node [style=none] (2)  at (-0.25, -0.5) {};
		\node [style=none] (3)  at (0.25, -0.5) {};
		\node [style=none] (52)  at (0.0, -0.45) {$\underset{n}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend right] (1) to (2.center);
		\draw [bend right] (3.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-k/copy-k_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, -0.375) {};
		\node [style=none] (7)  at (-0.375, 0.875) {};
		\node [style=none] (8)  at (0.0, 0.525) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (9)  at (0.0, 0.175) {};
		\node [style=none] (10)  at (0.375, 0.875) {};
		\node [style=ket] (11)  at (-0.375, 0.875) {$1$};
		\node [style=ket] (12)  at (0.375, 0.875) {$1$};
		\node [style=white phase dot] (13)  at (0.0, -0.375) {$r$};
		\node [style=none] (14)  at (-0.25, -0.875) {};
		\node [style=none] (15)  at (0.25, -0.875) {};
		\node [style=none] (53)  at (0.0, -0.825) {$\underset{n}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (7.center) to (9);
		\draw (9) to (6.center);
		\draw [bend right] (9) to (10.center);
		\draw [bend right] (13) to (14.center);
		\draw [bend right] (15.center) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-k/copy-k_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (17)  at (-0.25, -0.438) {};
		\node [style=none] (18)  at (-0.25, -0.812) {};
		\node [style=W-1-n, shape border rotate=180] (19)  at (0.25, -0.438) {};
		\node [style=none] (20)  at (0.25, -0.812) {};
		\node [style=white phase dot] (21)  at (-0.25, 0.188) {$r$};
		\node [style=white phase dot] (22)  at (0.25, 0.188) {$r$};
		\node [style=none] (23)  at (-0.25, 0.812) {};
		\node [style=none] (24)  at (0.25, 0.812) {};
		\node [style=none] (25)  at (0.0, 0.512) {$\underset{k}{...}$};
		\node [style=ket] (28)  at (-0.25, 0.812) {$1$};
		\node [style=ket] (29)  at (0.25, 0.812) {$1$};
		\node [style=none] (55)  at (0.0, -0.762) {$\underset{n}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.25] (17) to (21);
		\draw (18.center) to (17);
		\draw (20.center) to (19);
		\draw (21) to (19);
		\draw (22) to (17);
		\draw [bend left=45, looseness=1.25] (22) to (19);
		\draw (22) to (24.center);
		\draw (23.center) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-k/copy-k_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (-0.75, -0.625) {};
		\node [style=none] (32)  at (-1.125, 0.625) {};
		\node [style=none] (33)  at (-0.75, 0.275) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (34)  at (-0.75, -0.075) {};
		\node [style=none] (35)  at (-0.375, 0.625) {};
		\node [style=ket] (36)  at (-1.125, 0.625) {$1$};
		\node [style=ket] (37)  at (-0.375, 0.625) {$1$};
		\node [style=none] (38)  at (0.75, -0.625) {};
		\node [style=none] (39)  at (0.375, 0.625) {};
		\node [style=none] (40)  at (0.75, 0.275) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (41)  at (0.75, -0.075) {};
		\node [style=none] (42)  at (1.125, 0.625) {};
		\node [style=ket] (43)  at (0.375, 0.625) {$1$};
		\node [style=ket] (44)  at (1.125, 0.625) {$1$};
		\node [style=none] (54)  at (0.0, -0.45) {$\underset{n}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (32.center) to (34);
		\draw (34) to (31.center);
		\draw [bend right] (34) to (35.center);
		\draw [bend right] (39.center) to (41);
		\draw (41) to (38.center);
		\draw [bend right] (41) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-k/copy-k_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (46)  at (-0.25, 0.25) {$k$};
		\node [style=none] (47)  at (-0.25, -0.25) {};
		\node [style=ket] (50)  at (0.25, 0.25) {$k$};
		\node [style=none] (51)  at (0.25, -0.25) {};
		\node [style=none] (56)  at (0.0, -0.075) {$\underset{n}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (46) to (47.center);
		\draw (50) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-ket-qf/discard-ket-qf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.1, 0.2) {};
		\node [style=ket] (1)  at (-0.1, 0.2) {$k$};
		\node [style=none, font={\scriptsize}, color=gray] (2)  at (0.1, 0.0) {$a$};
		\node [style=white dot] (3)  at (-0.1, -0.2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-ket-qf/discard-ket-qf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (50)  at (-0.475, 0.25) {};
		\node [style=ket] (51)  at (-0.475, 0.25) {$k$};
		\node [style=none, font={\scriptsize}, color=gray] (52)  at (-0.275, 0.05) {$a$};
		\node [style=white dot] (53)  at (-0.475, -0.15) {};
		\node [style=none] (54)  at (0.275, 0.25) {};
		\node [style=ket] (55)  at (0.275, 0.25) {$k$};
		\node [style=none, font={\scriptsize}, color=gray] (56)  at (0.475, 0.05) {$a$};
		\node [style=none] (57)  at (0.275, -0.25) {};
		\node [style=ket] (58)  at (0.275, -0.25) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (50.center) to (53);
		\draw (54.center) to (57.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-ket-qf/discard-ket-qf_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (60)  at (-0.025, 0.438) {};
		\node [style=ket] (61)  at (-0.025, 0.438) {$k$};
		\node [style=white dot] (63)  at (-0.225, -0.213) {};
		\node [style=none, font={\scriptsize}, color=gray] (66)  at (0.225, -0.013) {$a$};
		\node [style=none] (67)  at (0.15, -0.438) {};
		\node [style=ket] (68)  at (0.15, -0.438) {$k$};
		\node [style=white dot] (69)  at (-0.025, 0.037) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (60.center) to (69);
		\draw (69) to (63);
		\draw (69) to (67.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-ket-qf/discard-ket-qf_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71)  at (-0.1, 0.25) {};
		\node [style=ket] (72)  at (-0.1, 0.25) {$k$};
		\node [style=none, font={\scriptsize}, color=gray] (73)  at (0.1, 0.05) {$a$};
		\node [style=none] (74)  at (-0.1, -0.25) {};
		\node [style=ket] (75)  at (-0.1, -0.25) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (71.center) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-ket-qf/discard-ket-qf_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46)  at (-0.125, 0.125) {};
		\node [style=none] (47)  at (-0.125, -0.125) {};
		\node [style=none] (48)  at (0.125, 0.125) {};
		\node [style=none] (49)  at (0.125, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dotted] (46.center) to (47.center);
		\draw [style=dotted] (47.center) to (49.center);
		\draw [style=dotted] (48.center) to (46.center);
		\draw [style=dotted] (49.center) to (48.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-W/embedding-W_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}, color=gray] (7)  at (-0.25, 0.25) {$a$};
		\node [style=W-1-n, shape border rotate=180] (8)  at (0.25, -0.5) {};
		\node [style=W-1-n, shape border rotate=180] (9)  at (-0.25, -0.5) {};
		\node [style=W-1-n, shape border rotate=0] (10)  at (0.0, 0.5) {};
		\node [style=none] (12)  at (0.0, 0.75) {};
		\node [style=none] (14)  at (-0.25, -0.75) {};
		\node [style=none] (15)  at (0.25, -0.75) {};
		\node [style=none, font={\scriptsize}, color=gray] (16)  at (0.0, 0.9) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (18)  at (-0.25, -0.9) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (19)  at (0.25, -0.9) {$\delta$};
		\node [style=W-1-n, shape border rotate=0] (20)  at (0.0, 0.0) {};
		\node [style=none, font={\scriptsize}, color=gray] (21)  at (-0.25, -0.25) {$b$};
		\node [style=none, font={\scriptsize}, color=gray] (22)  at (0.25, -0.25) {$c$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (15.center);
		\draw (9) to (14.center);
		\draw (20) to (9);
		\draw (20) to (8);
		\draw (20) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-W/embedding-W_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}, color=gray] (24)  at (-0.25, 0.5) {$a$};
		\node [style=W-1-n, shape border rotate=180] (25)  at (0.25, -0.75) {};
		\node [style=W-1-n, shape border rotate=180] (26)  at (-0.25, -0.75) {};
		\node [style=W-1-n, shape border rotate=0] (27)  at (0.0, 0.75) {};
		\node [style=none] (28)  at (0.0, 1.0) {};
		\node [style=none] (29)  at (-0.25, -1.0) {};
		\node [style=none] (30)  at (0.25, -1.0) {};
		\node [style=none, font={\scriptsize}, color=gray] (31)  at (0.0, 1.15) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (32)  at (-0.25, -1.15) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (33)  at (0.25, -1.15) {$\delta$};
		\node [style=W-1-n, shape border rotate=0] (34)  at (0.0, 0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (35)  at (-0.25, 0.0) {$b$};
		\node [style=none, font={\scriptsize}, color=gray] (36)  at (0.25, 0.0) {$c$};
		\node [style=W-1-n, shape border rotate=180] (37)  at (0.25, -0.325) {};
		\node [style=W-1-n, shape border rotate=180] (38)  at (-0.25, -0.325) {};
		\node [style=none, font={\scriptsize}, color=gray] (39)  at (-0.375, -0.55) {$b$};
		\node [style=none, font={\scriptsize}, color=gray] (40)  at (0.375, -0.55) {$c$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25) to (30.center);
		\draw (26) to (29.center);
		\draw (34) to (28.center);
		\draw (34) to (38);
		\draw (34) to (37);
		\draw (37) to (25);
		\draw (38) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-W/embedding-W_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}, color=gray] (42)  at (-0.25, 0.5) {$a$};
		\node [style=W-1-n, shape border rotate=180] (43)  at (0.25, -0.75) {};
		\node [style=W-1-n, shape border rotate=180] (44)  at (-0.25, -0.75) {};
		\node [style=W-1-n, shape border rotate=0] (45)  at (0.0, 0.75) {};
		\node [style=none] (46)  at (0.0, 1.0) {};
		\node [style=none] (47)  at (-0.25, -1.0) {};
		\node [style=none] (48)  at (0.25, -1.0) {};
		\node [style=none, font={\scriptsize}, color=gray] (49)  at (0.0, 1.15) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (50)  at (-0.25, -1.15) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (51)  at (0.25, -1.15) {$\delta$};
		\node [style=W-1-n, shape border rotate=0] (52)  at (0.0, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (57)  at (-0.375, -0.55) {$b$};
		\node [style=none, font={\scriptsize}, color=gray] (58)  at (0.375, -0.55) {$c$};
		\node [style=W-1-n, shape border rotate=180] (59)  at (0.0, 0.275) {};
		\node [style=none, font={\scriptsize}, color=gray] (60)  at (0.125, 0.0) {$\delta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (43) to (48.center);
		\draw (44) to (47.center);
		\draw (52) to (46.center);
		\draw (52) to (44);
		\draw (52) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-W/embedding-W_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}, color=gray] (62)  at (-0.25, 0.562) {$a$};
		\node [style=W-1-n, shape border rotate=180] (63)  at (0.25, -0.863) {};
		\node [style=W-1-n, shape border rotate=180] (64)  at (-0.25, -0.863) {};
		\node [style=W-1-n, shape border rotate=0] (65)  at (0.0, 0.863) {};
		\node [style=none] (66)  at (0.0, 1.113) {};
		\node [style=none] (67)  at (-0.25, -1.113) {};
		\node [style=none] (68)  at (0.25, -1.113) {};
		\node [style=none, font={\scriptsize}, color=gray] (69)  at (0.0, 1.262) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (70)  at (-0.25, -1.262) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (71)  at (0.25, -1.262) {$\delta$};
		\node [style=W-1-n, shape border rotate=0] (72)  at (0.0, -0.038) {};
		\node [style=none, font={\scriptsize}, color=gray] (73)  at (-0.425, -0.588) {$b$};
		\node [style=none, font={\scriptsize}, color=gray] (74)  at (0.425, -0.588) {$c$};
		\node [style=W-1-n, shape border rotate=180] (75)  at (0.0, 0.362) {};
		\node [style=none, font={\scriptsize}, color=gray] (76)  at (0.125, 0.162) {$\delta$};
		\node [style=W-1-n, shape border rotate=0] (77)  at (-0.25, -0.363) {};
		\node [style=W-1-n, shape border rotate=0] (78)  at (0.25, -0.363) {};
		\node [style=none, font={\scriptsize}, color=gray] (79)  at (0.225, -0.163) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (80)  at (-0.225, -0.163) {$\delta$};
		\node [style=white dot] (96)  at (0.0, 0.612) {};
		\node [style=white dot] (97)  at (-0.25, -0.613) {};
		\node [style=white dot] (98)  at (0.25, -0.613) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (63) to (68.center);
		\draw (64) to (67.center);
		\draw (72) to (66.center);
		\draw (72) to (77);
		\draw (72) to (78);
		\draw (77) to (64);
		\draw (78) to (63);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-W/embedding-W_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (86)  at (0.0, 0.75) {};
		\node [style=none] (87)  at (-0.25, -0.75) {};
		\node [style=none] (88)  at (0.25, -0.75) {};
		\node [style=none, font={\scriptsize}, color=gray] (89)  at (0.0, 0.9) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (90)  at (-0.25, -0.9) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (91)  at (0.25, -0.9) {$\delta$};
		\node [style=W-1-n, shape border rotate=0] (92)  at (0.0, 0.025) {};
		\node [style=white phase dot] (93)  at (0.0, 0.45) {$._{|a}$};
		\node [style=white phase dot] (94)  at (-0.25, -0.425) {$._{|b}$};
		\node [style=white phase dot] (95)  at (0.25, -0.425) {$._{|c}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (92) to (86.center);
		\draw (92) to (94);
		\draw (94) to (87.center);
		\draw (95) to (92);
		\draw (95) to (88.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-Z-0/embedding-Z-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.125, 0.0) {$r$};
		\node [style=none, font={\scriptsize}, color=gray] (1)  at (-0.125, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-Z-0/embedding-Z-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (3)  at (0.125, -0.25) {$r$};
		\node [style=none, font={\scriptsize}, color=gray] (4)  at (-0.125, 0.0) {$a$};
		\node [style=white dot] (5)  at (0.125, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-Z-0/embedding-Z-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (6)  at (-0.137, -0.275) {};
		\node [style=W-1-n, shape border rotate=180] (7)  at (-0.137, 0.225) {};
		\node [style=none, font={\scriptsize}, color=gray] (8)  at (0.012, -0.025) {$\delta$};
		\node [style=white phase dot] (10)  at (-0.137, -0.625) {$r$};
		\node [style=white dot] (11)  at (-0.137, 0.625) {};
		\node [style=none, font={\scriptsize}, color=gray] (12)  at (0.137, -0.625) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (13)  at (0.088, 0.625) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-Z-0/embedding-Z-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (15)  at (0.062, -0.375) {$r_{|a}$};
		\node [style=white phase dot] (16)  at (0.062, 0.375) {$._{|a}$};
		\node [style=none, font={\scriptsize}, color=gray] (17)  at (-0.062, 0.0) {$\delta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-Z/embedding-Z_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.0) {$r$};
		\node [style=none] (1)  at (0.25, 0.5) {};
		\node [style=none] (2)  at (-0.25, 0.5) {};
		\node [style=none] (3)  at (-0.25, -0.5) {};
		\node [style=none] (4)  at (0.25, -0.5) {};
		\node [style=none] (5)  at (0.0, 0.425) {...};
		\node [style=none] (6)  at (0.0, -0.425) {...};
		\node [style=none, font={\scriptsize}, color=gray] (7)  at (-0.25, 0.0) {$a$};
		\node [style=W-1-n, shape border rotate=180] (8)  at (0.25, -0.5) {};
		\node [style=W-1-n, shape border rotate=180] (9)  at (-0.25, -0.5) {};
		\node [style=W-1-n, shape border rotate=0] (10)  at (-0.25, 0.5) {};
		\node [style=W-1-n, shape border rotate=0] (11)  at (0.25, 0.5) {};
		\node [style=none] (12)  at (-0.25, 0.75) {};
		\node [style=none] (13)  at (0.25, 0.75) {};
		\node [style=none] (14)  at (-0.25, -0.75) {};
		\node [style=none] (15)  at (0.25, -0.75) {};
		\node [style=none, font={\scriptsize}, color=gray] (16)  at (-0.25, 0.9) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (17)  at (0.25, 0.9) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (18)  at (-0.25, -0.9) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (19)  at (0.25, -0.9) {$\delta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (3.center);
		\draw [in=270, out=90] (4.center) to (2.center);
		\draw (9) to (14.center);
		\draw (12.center) to (10);
		\draw (13.center) to (11);
		\draw (15.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-Z/embedding-Z_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (21)  at (-0.062, 0.0) {};
		\node [style=none] (22)  at (0.188, 0.5) {};
		\node [style=none] (23)  at (-0.312, 0.5) {};
		\node [style=none] (24)  at (-0.312, -0.5) {};
		\node [style=none] (25)  at (0.188, -0.5) {};
		\node [style=none] (26)  at (-0.062, 0.425) {...};
		\node [style=none] (27)  at (-0.062, -0.425) {...};
		\node [style=W-1-n, shape border rotate=180] (29)  at (0.188, -0.5) {};
		\node [style=W-1-n, shape border rotate=180] (30)  at (-0.312, -0.5) {};
		\node [style=W-1-n, shape border rotate=0] (31)  at (-0.312, 0.5) {};
		\node [style=W-1-n, shape border rotate=0] (32)  at (0.188, 0.5) {};
		\node [style=none] (33)  at (-0.312, 0.75) {};
		\node [style=none] (34)  at (0.188, 0.75) {};
		\node [style=none] (35)  at (-0.312, -0.75) {};
		\node [style=none] (36)  at (0.188, -0.75) {};
		\node [style=none, font={\scriptsize}, color=gray] (37)  at (-0.312, 0.9) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (38)  at (0.188, 0.9) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (39)  at (-0.312, -0.9) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (40)  at (0.188, -0.9) {$\delta$};
		\node [style=white phase dot] (41)  at (0.312, 0.25) {$r$};
		\node [style=none, font={\scriptsize}, color=gray] (44)  at (-0.287, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (22.center) to (24.center);
		\draw [in=270, out=90] (25.center) to (23.center);
		\draw (30) to (35.center);
		\draw (33.center) to (31);
		\draw (34.center) to (32);
		\draw (36.center) to (29);
		\draw (41) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-Z/embedding-Z_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (46)  at (-0.225, -0.062) {};
		\node [style=none] (47)  at (0.025, 0.438) {};
		\node [style=none] (48)  at (-0.475, 0.438) {};
		\node [style=none] (49)  at (-0.475, -0.562) {};
		\node [style=none] (50)  at (0.025, -0.562) {};
		\node [style=none] (51)  at (-0.225, 0.362) {...};
		\node [style=none] (52)  at (-0.225, -0.487) {...};
		\node [style=none, font={\scriptsize}, color=gray] (62)  at (-0.525, -0.062) {$\delta$};
		\node [style=white phase dot] (65)  at (0.275, 0.562) {$r$};
		\node [style=none, font={\scriptsize}, color=gray] (66)  at (0.525, 0.562) {$a$};
		\node [style=W-1-n, shape border rotate=180] (67)  at (0.275, 0.237) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (47.center) to (49.center);
		\draw [in=270, out=90] (50.center) to (48.center);
		\draw (67) to (65);
		\draw [bend left, looseness=1.25] (67) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-Z/embedding-Z_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (68)  at (0.062, 0.0) {$r_{|a}$};
		\node [style=none] (69)  at (0.312, 0.5) {};
		\node [style=none] (70)  at (-0.188, 0.5) {};
		\node [style=none] (71)  at (-0.188, -0.5) {};
		\node [style=none] (72)  at (0.312, -0.5) {};
		\node [style=none] (73)  at (0.062, 0.425) {$\overset{n}{...}$};
		\node [style=none] (74)  at (0.062, -0.425) {$\underset{m}{...}$};
		\node [style=none, font={\scriptsize}, color=gray] (75)  at (-0.312, 0.0) {$\delta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (69.center) to (71.center);
		\draw [in=270, out=90] (72.center) to (70.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-delta/embedding-delta_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (0.075, -0.5) {};
		\node [style=none] (17)  at (0.075, 0.5) {};
		\node [style=none, font={\scriptsize}, color=gray] (18)  at (-0.075, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding-delta/embedding-delta_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (-0.05, -0.25) {};
		\node [style=none] (1)  at (-0.05, -0.5) {};
		\node [style=none] (2)  at (-0.05, 0.5) {};
		\node [style=W-1-n, shape border rotate=180] (3)  at (-0.05, 0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (4)  at (-0.05, -0.625) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (5)  at (0.05, 0.0) {$\delta$};
		\node [style=none, font={\scriptsize}, color=gray] (6)  at (-0.05, 0.625) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (2.center) to (3);
		\draw (3) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding/embedding_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (-0.075, -0.25) {};
		\node [style=none] (1)  at (-0.075, -0.5) {};
		\node [style=none] (5)  at (-0.075, 0.5) {};
		\node [style=W-1-n, shape border rotate=180] (7)  at (-0.075, 0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (9)  at (-0.075, -0.625) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (10)  at (0.075, 0.0) {$b$};
		\node [style=none, font={\scriptsize}, color=gray] (12)  at (-0.075, 0.625) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (5.center) to (7);
		\draw (7) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding/embedding_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.075, -0.5) {};
		\node [style=none] (16)  at (-0.075, 0.5) {};
		\node [style=none, font={\scriptsize}, color=gray] (18)  at (-0.075, -0.625) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (19)  at (0.075, 0.0) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (20)  at (-0.075, 0.625) {$a$};
		\node [style=W-1-n] (21)  at (-0.075, 0.25) {};
		\node [style=W-1-n, shape border rotate=180] (22)  at (-0.075, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16.center) to (21);
		\draw (22) to (21);
		\draw (22) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/embedding/embedding_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (-0.075, -0.5) {};
		\node [style=none] (25)  at (-0.075, 0.5) {};
		\node [style=none, font={\scriptsize}, color=gray] (27)  at (0.075, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/empty-diag-is-one/empty-diag-is-one_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.125, -0.125) {};
		\node [style=none] (1)  at (0.125, -0.125) {};
		\node [style=none] (2)  at (-0.125, 0.125) {};
		\node [style=none] (3)  at (0.125, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dotted] (0.center) to (1.center);
		\draw [style=dotted] (1.center) to (3.center);
		\draw [style=dotted] (2.center) to (0.center);
		\draw [style=dotted] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/empty-diag-is-one/empty-diag-is-one_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket, shape border rotate=180] (5)  at (0.0, 0.188) {$1$};
		\node [style=white dot] (6)  at (0.0, -0.188) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-annot/ket-0-annot_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (0)  at (0.0, 0.2) {};
		\node [style=none] (1)  at (0.0, -0.2) {};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (8)  at (0.0, -0.025) {$a$\!};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-annot/ket-0-annot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (6)  at (0.0, 0.2) {$0$};
		\node [style=none] (7)  at (0.0, -0.2) {};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (9)  at (0.0, -0.025) {$a$\!};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-annot/ket-0-annot_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (4)  at (0.0, 0.2) {};
		\node [style=none] (5)  at (0.0, -0.2) {};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (10)  at (0.0, -0.025) {$a$\!};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-def/ket-0-def_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (0)  at (0.0, 0.188) {};
		\node [style=none] (1)  at (0.0, -0.188) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-def/ket-0-def_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (4)  at (0.0, 0.188) {};
		\node [style=none] (5)  at (0.0, -0.188) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-ofs/ket-0-ofs_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (3)  at (0.1, 0.25) {};
		\node [style=none] (4)  at (0.1, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (5)  at (-0.1, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-ofs/ket-0-ofs_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.1, 0.25) {};
		\node [style=none] (1)  at (0.1, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (2)  at (-0.1, 0.0) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-prf/ket-0-prf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.25) {$0$};
		\node [style=none] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-prf/ket-0-prf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (5)  at (0.0, -0.25) {$0$};
		\node [style=none] (6)  at (0.0, -0.75) {};
		\node [style=dot] (7)  at (0.0, 0.75) {};
		\node [style=dot] (8)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5);
		\draw (8) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-prf/ket-0-prf_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (9)  at (0.0, 0.75) {};
		\node [style=white dot] (10)  at (0.0, 0.375) {};
		\node [style=none] (11)  at (0.25, 0.0) {};
		\node [style=none] (12)  at (-0.25, 0.0) {};
		\node [style=none] (13)  at (0.0, -0.075) {$\underset{d}{...}$};
		\node [style=W-1-n, shape border rotate=180] (14)  at (0.0, -0.375) {};
		\node [style=none] (15)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (10);
		\draw [in=-45, out=90] (11.center) to (10);
		\draw [in=-135, out=90] (12.center) to (10);
		\draw [in=135, out=-90] (12.center) to (14);
		\draw [in=270, out=45] (14) to (11.center);
		\draw (15.center) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-prf/ket-0-prf_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (17)  at (-0.25, 0.5) {};
		\node [style=none] (19)  at (0.25, 0.25) {};
		\node [style=none] (20)  at (-0.25, 0.25) {};
		\node [style=none] (21)  at (0.0, 0.175) {$\underset{d}{...}$};
		\node [style=W-1-n, shape border rotate=180] (22)  at (0.0, -0.125) {};
		\node [style=none] (23)  at (0.0, -0.5) {};
		\node [style=dot] (25)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19.center) to (25);
		\draw [in=135, out=-90] (20.center) to (22);
		\draw (20.center) to (17);
		\draw [in=270, out=45] (22) to (19.center);
		\draw (23.center) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-prf/ket-0-prf_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (2)  at (0.0, 0.25) {};
		\node [style=none] (3)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-qf-prf/ket-0-qf-prf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.312) {$0$};
		\node [style=none] (1)  at (0.0, -0.188) {};
		\node [style=none, font={\scriptsize}, color=gray] (6)  at (0.0, -0.312) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-qf-prf/ket-0-qf-prf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (10)  at (-0.125, -0.188) {$0$};
		\node [style=none] (11)  at (-0.125, -0.688) {};
		\node [style=dot] (12)  at (-0.125, 0.812) {};
		\node [style=dot] (13)  at (-0.125, 0.438) {};
		\node [style=none, font={\scriptsize}, color=gray] (31)  at (-0.125, -0.812) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (32)  at (0.125, 0.688) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11.center) to (10);
		\draw (13) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-qf-prf/ket-0-qf-prf_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (14)  at (0.0, 0.812) {};
		\node [style=white dot] (15)  at (0.0, 0.438) {};
		\node [style=none] (16)  at (0.25, 0.062) {};
		\node [style=none] (17)  at (-0.25, 0.062) {};
		\node [style=none] (18)  at (0.0, -0.013) {$\underset{a+1}{...}$};
		\node [style=W-1-n, shape border rotate=180] (19)  at (0.0, -0.312) {};
		\node [style=none] (20)  at (0.0, -0.688) {};
		\node [style=none, font={\scriptsize}, color=gray] (33)  at (0.0, -0.812) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (36)  at (0.25, 0.438) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (15);
		\draw [in=-45, out=90] (16.center) to (15);
		\draw [in=-135, out=90] (17.center) to (15);
		\draw [in=135, out=-90] (17.center) to (19);
		\draw [in=270, out=45] (19) to (16.center);
		\draw (20.center) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-qf-prf/ket-0-qf-prf_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (22)  at (-0.25, 0.562) {};
		\node [style=none] (23)  at (0.25, 0.312) {};
		\node [style=none] (24)  at (-0.25, 0.312) {};
		\node [style=none] (25)  at (0.0, 0.237) {$\underset{a+1}{...}$};
		\node [style=W-1-n, shape border rotate=180] (26)  at (0.0, -0.062) {};
		\node [style=none] (27)  at (0.0, -0.438) {};
		\node [style=dot] (29)  at (0.25, 0.562) {};
		\node [style=none, font={\scriptsize}, color=gray] (34)  at (0.0, -0.562) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (37)  at (-0.375, 0.188) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (38)  at (0.375, 0.188) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (23.center) to (29);
		\draw [in=135, out=-90] (24.center) to (26);
		\draw (24.center) to (22);
		\draw [in=270, out=45] (26) to (23.center);
		\draw (27.center) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-qf-prf/ket-0-qf-prf_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (7)  at (0.0, 0.312) {};
		\node [style=none] (8)  at (0.0, -0.188) {};
		\node [style=none, font={\scriptsize}, color=gray] (35)  at (0.0, -0.312) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0/ket-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.25) {$0$};
		\node [style=none] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0/ket-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (2)  at (0.0, 0.25) {};
		\node [style=none] (3)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1-dim-change/ket-1-dim-change_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (0)  at (0.0, -0.05) {$a$\!};
		\node [style=ket] (3)  at (0.0, 0.25) {$1$};
		\node [style=none] (4)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1-dim-change/ket-1-dim-change_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (1)  at (0.0, -0.312) {$a$\!};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (2)  at (0.0, 0.188) {$1$\!};
		\node [style=W-1-n, shape border rotate=180] (6)  at (0.0, -0.062) {};
		\node [style=ket] (7)  at (0.0, 0.463) {$1$};
		\node [style=none] (8)  at (0.0, -0.462) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1-ofs/ket-1-ofs_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (3)  at (0.1, 0.25) {$1$};
		\node [style=none] (4)  at (0.1, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (5)  at (-0.1, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1-ofs/ket-1-ofs_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.1, 0.25) {$1$};
		\node [style=none] (1)  at (0.1, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (2)  at (-0.1, 0.0) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1/ket-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.0, 0.25) {$1$};
		\node [style=none] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1/ket-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (30)  at (0.0, 0.375) {$1$};
		\node [style=none] (31)  at (0.0, -0.375) {};
		\node [style=white phase dot] (32)  at (0.0, -0.075) {$k!$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1/ket-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (21)  at (-0.375, -0.912) {};
		\node [style=W-1-n, shape border rotate=0] (22)  at (-0.125, 0.537) {};
		\node [style=none] (23)  at (-0.125, 0.912) {};
		\node [style=ket] (24)  at (-0.125, 0.912) {$1$};
		\node [style=none] (25)  at (0.375, -0.912) {};
		\node [style=white dot] (26)  at (-0.375, 0.213) {};
		\node [style=none] (27)  at (-0.375, -0.188) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (28)  at (-0.375, -0.538) {};
		\node [style=white phase dot] (29)  at (0.3, -0.088) {$k!$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (22) to (25.center);
		\draw (23.center) to (22);
		\draw (26) to (22);
		\draw [bend right=45, looseness=1.25] (28) to (26);
		\draw [bend left=45, looseness=1.25] (28) to (26);
		\draw (28) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1/ket-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (0.375, -0.75) {};
		\node [style=white dot] (15)  at (0.375, -0.375) {};
		\node [style=none] (16)  at (0.275, -0.025) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=0] (17)  at (0.125, 0.375) {};
		\node [style=none] (18)  at (0.125, 0.75) {};
		\node [style=ket] (19)  at (0.125, 0.75) {$k$};
		\node [style=dot] (20)  at (-0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14.center) to (15);
		\draw [bend left=45, looseness=1.25] (17) to (15);
		\draw [bend right=45, looseness=1.25] (17) to (15);
		\draw [in=90, out=-135] (17) to (20);
		\draw (18.center) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1/ket-1_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.0, -0.75) {};
		\node [style=white dot] (6)  at (0.0, -0.375) {};
		\node [style=none] (7)  at (0.25, 0.0) {};
		\node [style=none] (8)  at (-0.25, 0.0) {};
		\node [style=none] (9)  at (0.0, -0.05) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=0] (10)  at (0.0, 0.375) {};
		\node [style=none] (11)  at (0.0, 0.75) {};
		\node [style=ket] (12)  at (0.0, 0.75) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6);
		\draw [in=45, out=-90] (7.center) to (6);
		\draw [in=135, out=-90] (8.center) to (6);
		\draw [in=-135, out=90] (8.center) to (10);
		\draw [in=-270, out=-45] (10) to (7.center);
		\draw (11.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-def-induct/ket-k-def-induct_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.0, 0.25) {$k{+}1$};
		\node [style=none] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-def-induct/ket-k-def-induct_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (0.0, -0.338) {};
		\node [style=none] (28)  at (-0.225, 0.338) {};
		\node [style=W-1-n, shape border rotate=180] (30)  at (0.0, -0.038) {};
		\node [style=none] (31)  at (0.225, 0.338) {};
		\node [style=ket] (32)  at (-0.225, 0.338) {$1$};
		\node [style=ket] (33)  at (0.225, 0.338) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (28.center) to (30);
		\draw (30) to (27.center);
		\draw [bend right] (30) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-def-qf-induct/ket-k-def-qf-induct_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.0, 0.25) {$k{+}1$};
		\node [style=none] (1)  at (0.0, -0.25) {};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (8)  at (0.0, -0.05) {$a$\!};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-def-qf-induct/ket-k-def-qf-induct_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (0.0, -0.5) {};
		\node [style=none] (4)  at (-0.275, 0.25) {};
		\node [style=W-1-n, shape border rotate=180] (6)  at (0.0, -0.075) {};
		\node [style=none] (7)  at (0.275, 0.25) {};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (9)  at (0.0, -0.3) {$a$\!};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (10)  at (-0.275, 0.25) {$1$\!};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt, anchor=west] (11)  at (0.275, 0.25) {$k$};
		\node [style=none] (12)  at (-0.275, 0.5) {};
		\node [style=none] (13)  at (0.275, 0.5) {};
		\node [style=ket] (14)  at (-0.275, 0.5) {$1$};
		\node [style=ket] (15)  at (0.275, 0.5) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=150, out=-90] (4.center) to (6);
		\draw (6) to (3.center);
		\draw [in=270, out=30] (6) to (7.center);
		\draw (12.center) to (4.center);
		\draw (13.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-larger-dim/ket-k-larger-dim_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (-0.1, 0.375) {$k$};
		\node [style=W-1-n, shape border rotate=180] (1)  at (-0.1, 0.0) {};
		\node [style=none] (2)  at (-0.1, -0.375) {};
		\node [style=none, font={\scriptsize}, color=gray] (3)  at (0.1, 0.25) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (4)  at (0.1, -0.25) {$b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-larger-dim/ket-k-larger-dim_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.025, -0.625) {};
		\node [style=none] (7)  at (-0.275, 0.625) {};
		\node [style=ket] (8)  at (-0.275, 0.625) {$1$};
		\node [style=none] (9)  at (-0.025, 0.525) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (10)  at (-0.025, 0.175) {};
		\node [style=none, font={\scriptsize}, color=gray] (11)  at (0.175, -0.025) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (12)  at (-0.475, 0.425) {$1$};
		\node [style=none] (13)  at (0.225, 0.625) {};
		\node [style=ket] (14)  at (0.225, 0.625) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (15)  at (0.475, 0.425) {$1$};
		\node [style=W-1-n, shape border rotate=180] (16)  at (-0.025, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (17)  at (0.175, -0.5) {$b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (7.center) to (10);
		\draw (10) to (6.center);
		\draw [bend right] (10) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-larger-dim/ket-k-larger-dim_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.025, -0.375) {};
		\node [style=none] (20)  at (-0.275, 0.375) {};
		\node [style=ket] (21)  at (-0.275, 0.375) {$1$};
		\node [style=none] (22)  at (-0.025, 0.275) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (23)  at (-0.025, -0.075) {};
		\node [style=none, font={\scriptsize}, color=gray] (25)  at (-0.475, 0.175) {$1$};
		\node [style=none] (26)  at (0.225, 0.375) {};
		\node [style=ket] (27)  at (0.225, 0.375) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (28)  at (0.475, 0.175) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (30)  at (0.175, -0.25) {$b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (20.center) to (23);
		\draw (23) to (19.center);
		\draw [bend right] (23) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-larger-dim/ket-k-larger-dim_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (32)  at (-0.1, 0.25) {$k$};
		\node [style=none] (34)  at (-0.1, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (36)  at (0.1, -0.125) {$b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (32) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-on-W/ket-k-on-W_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (0.0, 0.125) {};
		\node [style=none] (1)  at (0.0, 0.5) {};
		\node [style=none] (2)  at (-0.25, -0.5) {};
		\node [style=none] (3)  at (0.25, -0.5) {};
		\node [style=none] (4)  at (0.0, -0.425) {...};
		\node [style=ket] (5)  at (0.0, 0.5) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (0) to (3.center);
		\draw (1.center) to (0);
		\draw [in=-135, out=90] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-on-W/ket-k-on-W_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (7)  at (-0.25, 0.25) {$i_1$};
		\node [style=none] (8)  at (-0.25, -0.25) {};
		\node [style=ket] (9)  at (0.25, 0.25) {$i_n$};
		\node [style=none] (10)  at (0.25, -0.25) {};
		\node [style=none] (11)  at (0.0, -0.05) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (7);
		\draw (10.center) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-several-forms/ket-k-several-forms_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (-0.087, 0.25) {$k$};
		\node [style=none] (2)  at (-0.087, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (3)  at (0.088, 0.05) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-several-forms/ket-k-several-forms_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.562, -0.925) {};
		\node [style=none] (7)  at (-0.812, -0.175) {};
		\node [style=ket] (8)  at (-0.812, -0.175) {$1$};
		\node [style=W-1-n, shape border rotate=180] (10)  at (-0.562, -0.625) {};
		\node [style=none, font={\scriptsize}, color=gray] (11)  at (-0.562, -1.075) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (12)  at (-0.887, -0.4) {$1$};
		\node [style=none] (16)  at (0.137, 1.075) {};
		\node [style=ket] (17)  at (0.137, 1.075) {$1$};
		\node [style=W-1-n, shape border rotate=180] (18)  at (0.387, 0.625) {};
		\node [style=none, font={\scriptsize}, color=gray] (19)  at (-0.062, 0.875) {$1$};
		\node [style=none] (20)  at (0.637, 1.075) {};
		\node [style=ket] (21)  at (0.637, 1.075) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (22)  at (0.887, 0.875) {$1$};
		\node [style=none] (23)  at (-0.412, 0.325) {};
		\node [style=ket] (24)  at (-0.412, 0.325) {$1$};
		\node [style=W-1-n, shape border rotate=180] (25)  at (-0.162, -0.125) {};
		\node [style=none, font={\scriptsize}, color=gray] (26)  at (-0.487, 0.1) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (66)  at (0.037, -0.5) {$k\text-1$};
		\node [style=none, font={\scriptsize}, color=gray] (67)  at (0.488, 0.35) {$2$};
		\node [style=none] (68)  at (0.387, 0.45) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (7.center) to (10);
		\draw (10) to (6.center);
		\draw [bend right] (16.center) to (18);
		\draw [bend right] (18) to (20.center);
		\draw (18) to (68.center);
		\draw [bend right] (23.center) to (25);
		\draw [in=15, out=-105] (25) to (10);
		\draw [style=dotted, in=45, out=-90, looseness=0.75] (68.center) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-several-forms/ket-k-several-forms_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (-0.025, -0.3) {};
		\node [style=none] (28)  at (-0.275, 0.45) {};
		\node [style=ket] (29)  at (-0.275, 0.45) {$1$};
		\node [style=none] (30)  at (-0.025, 0.35) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (31)  at (-0.025, 0.0) {};
		\node [style=none, font={\scriptsize}, color=gray] (32)  at (-0.025, -0.45) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (33)  at (-0.475, 0.25) {$1$};
		\node [style=none] (34)  at (0.225, 0.45) {};
		\node [style=ket] (35)  at (0.225, 0.45) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (36)  at (0.475, 0.25) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (28.center) to (31);
		\draw (31) to (27.center);
		\draw [bend right] (31) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-several-forms/ket-k-several-forms_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40)  at (-0.025, -0.425) {};
		\node [style=none] (41)  at (-0.275, 0.575) {};
		\node [style=ket] (42)  at (-0.275, 0.575) {$1$};
		\node [style=none] (43)  at (-0.025, 0.225) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (44)  at (-0.025, -0.125) {};
		\node [style=none, font={\scriptsize}, color=gray] (45)  at (-0.025, -0.575) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (46)  at (-0.475, 0.375) {$1$};
		\node [style=none] (47)  at (0.225, 0.575) {};
		\node [style=ket] (48)  at (0.225, 0.575) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (49)  at (0.475, 0.375) {$1$};
		\node [style=W-1-n, shape border rotate=180] (51)  at (-0.275, 0.175) {};
		\node [style=W-1-n, shape border rotate=180] (52)  at (0.225, 0.175) {};
		\node [style=none, font={\scriptsize}, color=gray] (53)  at (-0.275, -0.075) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (54)  at (0.225, -0.075) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41.center) to (51);
		\draw (44) to (40.center);
		\draw (47.center) to (52);
		\draw (51) to (44);
		\draw (52) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-several-forms/ket-k-several-forms_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (55)  at (-0.025, -0.3) {};
		\node [style=none] (56)  at (-0.275, 0.45) {};
		\node [style=ket] (57)  at (-0.275, 0.45) {$1$};
		\node [style=none] (58)  at (-0.025, 0.35) {$\underset{k}{...}$};
		\node [style=W-1-n, shape border rotate=180] (59)  at (-0.025, 0.0) {};
		\node [style=none, font={\scriptsize}, color=gray] (60)  at (-0.025, -0.45) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (61)  at (-0.475, 0.25) {$a$};
		\node [style=none] (62)  at (0.225, 0.45) {};
		\node [style=ket] (63)  at (0.225, 0.45) {$1$};
		\node [style=none, font={\scriptsize}, color=gray] (64)  at (0.475, 0.25) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (56.center) to (59);
		\draw (59) to (55.center);
		\draw [bend right] (59) to (62.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-smaller-dim-gen/ket-k-smaller-dim-gen_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (0)  at (0.0, 0.438) {$k$};
		\node [style=W-1-n, shape border rotate=0] (1)  at (0.0, 0.062) {};
		\node [style=none] (2)  at (-0.25, -0.312) {};
		\node [style=none, font={\scriptsize}, color=gray] (3)  at (0.2, 0.312) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (4)  at (-0.25, -0.438) {$b_1$};
		\node [style=none] (6)  at (0.25, -0.312) {};
		\node [style=none] (7)  at (0.0, -0.237) {...};
		\node [style=none, font={\scriptsize}, color=gray] (8)  at (0.25, -0.438) {$b_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend right] (1) to (2.center);
		\draw [bend right] (6.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-smaller-dim-gen/ket-k-smaller-dim-gen_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (9)  at (0.0, 0.688) {$k$};
		\node [style=W-1-n, shape border rotate=0] (10)  at (0.0, -0.188) {};
		\node [style=none] (11)  at (-0.25, -0.562) {};
		\node [style=none, font={\scriptsize}, color=gray] (12)  at (0.2, 0.062) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (13)  at (-0.25, -0.688) {$b_1$};
		\node [style=none] (14)  at (0.25, -0.562) {};
		\node [style=none] (15)  at (0.0, -0.487) {...};
		\node [style=none, font={\scriptsize}, color=gray] (16)  at (0.25, -0.688) {$b_n$};
		\node [style=W-1-n, shape border rotate=180] (17)  at (0.0, 0.312) {};
		\node [style=none, font={\scriptsize}, color=gray] (18)  at (0.2, 0.562) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (10);
		\draw [bend right] (10) to (11.center);
		\draw [bend right] (14.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-smaller-dim-gen/ket-k-smaller-dim-gen_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (20)  at (0.0, 0.688) {$k$};
		\node [style=W-1-n, shape border rotate=0] (21)  at (0.0, 0.312) {};
		\node [style=none] (22)  at (-0.25, -0.562) {};
		\node [style=none, font={\scriptsize}, color=gray] (24)  at (-0.25, -0.688) {$b_1$};
		\node [style=none] (25)  at (0.25, -0.562) {};
		\node [style=none] (26)  at (0.0, -0.487) {...};
		\node [style=none, font={\scriptsize}, color=gray] (27)  at (0.25, -0.688) {$b_n$};
		\node [style=W-1-n, shape border rotate=180] (28)  at (-0.225, -0.188) {};
		\node [style=none, font={\scriptsize}, color=gray] (29)  at (0.2, 0.562) {$k$};
		\node [style=W-1-n, shape border rotate=180] (30)  at (0.225, -0.188) {};
		\node [style=none, font={\scriptsize}, color=gray] (31)  at (-0.3, 0.062) {$b_1$};
		\node [style=none, font={\scriptsize}, color=gray] (32)  at (0.3, 0.062) {$b_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (21);
		\draw [bend right=15] (21) to (22.center);
		\draw [bend right=15] (25.center) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-k-smaller-dim-gen/ket-k-smaller-dim-gen_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (34)  at (0.0, 0.438) {$k$};
		\node [style=W-1-n, shape border rotate=0] (35)  at (0.0, 0.062) {};
		\node [style=none] (36)  at (-0.25, -0.312) {};
		\node [style=none, font={\scriptsize}, color=gray] (37)  at (0.2, 0.312) {$k$};
		\node [style=none, font={\scriptsize}, color=gray] (38)  at (-0.25, -0.438) {$b_1$};
		\node [style=none] (39)  at (0.25, -0.312) {};
		\node [style=none] (40)  at (0.0, -0.237) {...};
		\node [style=none, font={\scriptsize}, color=gray] (41)  at (0.25, -0.438) {$b_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34) to (35);
		\draw [bend right] (35) to (36.center);
		\draw [bend right] (39.center) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-sum/ket-sum_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (9)  at (0.0, 0.25) {$k$};
		\node [style=none] (10)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-sum/ket-sum_10.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (92)  at (0.0, -0.875) {};
		\node [style=ket] (93)  at (0.0, 0.875) {$1$};
		\node [style=dot] (97)  at (0.0, -0.375) {};
		\node [style=white phase dot] (98)  at (0.0, 0.375) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (93) to (98);
		\draw (97) to (92.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-sum/ket-sum_11.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (100)  at (0.0, -0.25) {};
		\node [style=dot] (101)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (101) to (100.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-sum/ket-sum_14.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (6)  at (0.0, 0.062) {$k+\ell$};
		\node [style=none] (7)  at (0.0, -0.438) {};
		\node [style=none] (8)  at (0.0, 0.438) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-Pascal-multinomial-qf/lemma-Pascal-multinomial-qf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (-0.25, 0.175) {};
		\node [style=W-1-n] (1)  at (0.25, 0.175) {};
		\node [style=W-1-n, shape border rotate=180] (2)  at (-0.25, -0.45) {};
		\node [style=W-1-n, shape border rotate=180] (3)  at (0.25, -0.45) {};
		\node [style=none] (4)  at (-0.25, -0.7) {};
		\node [style=none] (5)  at (0.25, -0.7) {};
		\node [style=white dot] (6)  at (-0.0, 0.55) {};
		\node [style=none] (7)  at (-0.0, 0.85) {};
		\node [style=none, font={\scriptsize}, rotate=0] (17)  at (-0.0, 0.225) {$\underset{n}{...}$};
		\node [style=none, font={\scriptsize}, rotate=0] (25)  at (-0.0, -0.525) {$\underset{m}{...}$};
		\node [style=none, font={\scriptsize}, color=gray] (31)  at (-0.25, 0.55) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (32)  at (-0.25, -0.85) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (33)  at (0.25, -0.85) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (34)  at (-0.575, -0.1) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (35)  at (0.575, -0.1) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (36)  at (-0.15, -0.075) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (37)  at (0.15, -0.075) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (0) to (2);
		\draw [bend right] (1) to (6);
		\draw (2) to (1);
		\draw (2) to (4.center);
		\draw (3) to (0);
		\draw [bend right=45, looseness=1.25] (3) to (1);
		\draw (3) to (5.center);
		\draw [bend right] (6) to (0);
		\draw (7.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-Pascal-multinomial-qf/lemma-Pascal-multinomial-qf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (9)  at (-1.175, 0.125) {};
		\node [style=none] (10)  at (-0.875, 0.125) {...};
		\node [style=white phase dot] (11)  at (0.0, 0.125) {$\binom n {i_1,...,i_m}$};
		\node [style=white dot] (12)  at (1.175, 0.125) {};
		\node [style=none] (13)  at (0.875, 0.125) {...};
		\node [style=W-1-n] (14)  at (0.0, 0.75) {};
		\node [style=none] (15)  at (0.0, 1.125) {};
		\node [style=none, font={\scriptsize}, rotate=10] (16)  at (-1.125, -0.425) {$\underset{n}{...}$};
		\node [style=W-1-n, shape border rotate=180] (18)  at (-0.75, -0.875) {};
		\node [style=W-1-n, shape border rotate=180] (19)  at (0.75, -0.875) {};
		\node [style=none] (20)  at (-0.75, -1.125) {};
		\node [style=none] (21)  at (0.75, -1.125) {};
		\node [style=none, font={\scriptsize}, rotate=-10] (22)  at (1.125, -0.425) {$\underset{n}{...}$};
		\node [style=none, font={\scriptsize}, rotate=-10] (23)  at (-0.5, -0.375) {$\underset{i_1}{...}$};
		\node [style=none, font={\scriptsize}, rotate=10] (24)  at (0.475, -0.325) {$\underset{i_m}{...}$};
		\node [style=W-1-n, shape border rotate=180] (26)  at (-0.075, -0.875) {};
		\node [style=none] (27)  at (-0.075, -1.125) {};
		\node [style=none, font={\scriptsize}, rotate=0] (28)  at (-0.025, -0.475) {$\underset{i_j}{...}$};
		\node [style=none] (29)  at (-0.425, -1.0) {...};
		\node [style=none] (30)  at (0.325, -1.0) {...};
		\node [style=none, font={\scriptsize}, color=gray] (38)  at (-0.75, -1.275) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (39)  at (-0.075, -1.275) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (40)  at (0.75, -1.275) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (41)  at (0.0, 1.275) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (42)  at (-1.4, 0.125) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (43)  at (1.4, 0.125) {$a$};
		\node [style=none, font={\scriptsize}, color=gray] (44)  at (0.075, 0.425) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (18);
		\draw [bend right=45, looseness=1.25] (9) to (18);
		\draw [bend right=45] (11) to (18);
		\draw [bend left=45] (11) to (19);
		\draw [in=135, out=-60] (11) to (19);
		\draw [in=120, out=-120] (11) to (26);
		\draw [in=45, out=-60] (11) to (26);
		\draw (12) to (19);
		\draw [in=60, out=-165] (14) to (9);
		\draw (14) to (11);
		\draw [in=120, out=-15] (14) to (12);
		\draw (15.center) to (14);
		\draw (18) to (20.center);
		\draw [in=-120, out=45] (18) to (11);
		\draw (19) to (21.center);
		\draw [bend right=45, looseness=1.25] (19) to (12);
		\draw (26) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-Pascal-multinomial/lemma-Pascal-multinomial_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (-0.25, 0.1) {};
		\node [style=W-1-n] (1)  at (0.25, 0.1) {};
		\node [style=W-1-n, shape border rotate=180] (2)  at (-0.25, -0.525) {};
		\node [style=W-1-n, shape border rotate=180] (3)  at (0.25, -0.525) {};
		\node [style=none] (4)  at (-0.25, -0.775) {};
		\node [style=none] (5)  at (0.25, -0.775) {};
		\node [style=white dot] (6)  at (0.0, 0.475) {};
		\node [style=none] (7)  at (0.0, 0.775) {};
		\node [style=none, font={\scriptsize}, rotate=0] (17)  at (0.0, 0.15) {$\underset{n}{...}$};
		\node [style=none, font={\scriptsize}, rotate=0] (25)  at (0.0, -0.6) {$\underset{m}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (0) to (2);
		\draw [bend right] (1) to (6);
		\draw (2) to (1);
		\draw (2) to (4.center);
		\draw (3) to (0);
		\draw [bend right=45, looseness=1.25] (3) to (1);
		\draw (3) to (5.center);
		\draw [bend right] (6) to (0);
		\draw (7.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-Pascal-multinomial/lemma-Pascal-multinomial_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (9)  at (-1.175, 0.125) {};
		\node [style=none] (10)  at (-0.875, 0.125) {...};
		\node [style=white phase dot] (11)  at (0.0, 0.125) {$\binom n {i_1,...,i_m}$};
		\node [style=white dot] (12)  at (1.175, 0.125) {};
		\node [style=none] (13)  at (0.875, 0.125) {...};
		\node [style=W-1-n] (14)  at (0.0, 0.75) {};
		\node [style=none] (15)  at (0.0, 1.125) {};
		\node [style=none, font={\scriptsize}, rotate=10] (16)  at (-1.125, -0.425) {$\underset{n}{...}$};
		\node [style=W-1-n, shape border rotate=180] (18)  at (-0.75, -0.875) {};
		\node [style=W-1-n, shape border rotate=180] (19)  at (0.75, -0.875) {};
		\node [style=none] (20)  at (-0.75, -1.125) {};
		\node [style=none] (21)  at (0.75, -1.125) {};
		\node [style=none, font={\scriptsize}, rotate=-10] (22)  at (1.125, -0.425) {$\underset{n}{...}$};
		\node [style=none, font={\scriptsize}, rotate=-10] (23)  at (-0.5, -0.375) {$\underset{i_1}{...}$};
		\node [style=none, font={\scriptsize}, rotate=10] (24)  at (0.475, -0.325) {$\underset{i_m}{...}$};
		\node [style=W-1-n, shape border rotate=180] (26)  at (-0.075, -0.875) {};
		\node [style=none] (27)  at (-0.075, -1.125) {};
		\node [style=none, font={\scriptsize}, rotate=0] (28)  at (-0.025, -0.475) {$\underset{i_j}{...}$};
		\node [style=none] (29)  at (-0.425, -1.0) {...};
		\node [style=none] (30)  at (0.325, -1.0) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (18);
		\draw [bend right=45, looseness=1.25] (9) to (18);
		\draw [bend right=45] (11) to (18);
		\draw [bend left=45] (11) to (19);
		\draw [in=135, out=-60] (11) to (19);
		\draw [in=120, out=-120] (11) to (26);
		\draw [in=45, out=-60] (11) to (26);
		\draw (12) to (19);
		\draw [in=60, out=-165] (14) to (9);
		\draw (14) to (11);
		\draw [in=120, out=-15] (14) to (12);
		\draw (15.center) to (14);
		\draw (18) to (20.center);
		\draw [in=-120, out=45] (18) to (11);
		\draw (19) to (21.center);
		\draw [bend right=45, looseness=1.25] (19) to (12);
		\draw (26) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/map-state/map-state_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.175, 0.5) {};
		\node [style=none] (10)  at (-0.175, 0.25) {};
		\node [style=none] (11)  at (0.175, 0.5) {};
		\node [style=none] (12)  at (0.175, 0.25) {};
		\node [style=none] (13)  at (0.0, 0.375) {...};
		\node [style=none] (15)  at (-0.3, 0.25) {};
		\node [style=none] (16)  at (-0.3, -0.25) {};
		\node [style=none] (17)  at (0.3, 0.25) {};
		\node [style=none] (18)  at (0.3, -0.25) {};
		\node [style=none] (19)  at (-0.175, -0.25) {};
		\node [style=none] (20)  at (-0.175, -0.5) {};
		\node [style=none] (21)  at (0.175, -0.25) {};
		\node [style=none] (22)  at (0.175, -0.5) {};
		\node [style=none] (23)  at (0.0, -0.375) {...};
		\node [style=none] (24)  at (0.0, 0.0) {$D$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (10.center);
		\draw (11.center) to (12.center);
		\draw (15.center) to (16.center);
		\draw (15.center) to (17.center);
		\draw (17.center) to (18.center);
		\draw (18.center) to (16.center);
		\draw (19.center) to (20.center);
		\draw (21.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/map-state/map-state_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.887, 0.25) {};
		\node [style=none] (27)  at (-0.887, -0.25) {};
		\node [style=none] (28)  at (-0.287, 0.25) {};
		\node [style=none] (29)  at (-0.287, -0.25) {};
		\node [style=none] (30)  at (-0.762, 0.25) {};
		\node [style=none] (31)  at (-0.412, 0.25) {};
		\node [style=none] (32)  at (-0.762, -0.25) {};
		\node [style=none] (33)  at (-0.762, -0.5) {};
		\node [style=none] (34)  at (-0.412, -0.25) {};
		\node [style=none] (35)  at (-0.412, -0.5) {};
		\node [style=none] (36)  at (-0.587, -0.375) {...};
		\node [style=none] (37)  at (-0.587, 0.0) {$D$};
		\node [style=none] (42)  at (0.538, -0.25) {};
		\node [style=none] (45)  at (-0.112, 0.25) {};
		\node [style=none] (46)  at (-0.112, -0.25) {};
		\node [style=none] (47)  at (0.238, 0.25) {};
		\node [style=none] (48)  at (0.238, -0.25) {};
		\node [style=none] (49)  at (0.063, -0.125) {...};
		\node [style=none] (52)  at (0.538, 0.5) {};
		\node [style=none] (53)  at (0.538, -0.25) {};
		\node [style=none] (54)  at (0.888, 0.5) {};
		\node [style=none] (55)  at (0.888, -0.25) {};
		\node [style=none] (56)  at (0.713, 0.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26.center) to (27.center);
		\draw (26.center) to (28.center);
		\draw (28.center) to (29.center);
		\draw (29.center) to (27.center);
		\draw [bend left=90] (30.center) to (45.center);
		\draw [bend left=90] (31.center) to (47.center);
		\draw (32.center) to (33.center);
		\draw (34.center) to (35.center);
		\draw (45.center) to (46.center);
		\draw [bend right=90] (46.center) to (42.center);
		\draw (47.center) to (48.center);
		\draw [bend right=90] (48.center) to (55.center);
		\draw (52.center) to (53.center);
		\draw (52.center) to (53.center);
		\draw (54.center) to (55.center);
		\draw (54.center) to (55.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/map-state/map-state_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (63)  at (-0.812, 0.25) {};
		\node [style=none] (64)  at (-0.812, -0.25) {};
		\node [style=none] (65)  at (0.287, 0.25) {};
		\node [style=none] (66)  at (0.287, -0.25) {};
		\node [style=none] (67)  at (-0.688, -0.25) {};
		\node [style=none] (68)  at (-0.688, -0.5) {};
		\node [style=none] (69)  at (-0.338, -0.25) {};
		\node [style=none] (70)  at (-0.338, -0.5) {};
		\node [style=none] (71)  at (-0.513, -0.375) {...};
		\node [style=none] (72)  at (-0.263, 0.0) {$\ulcorner D\urcorner$};
		\node [style=none] (79)  at (0.462, 0.5) {};
		\node [style=none] (80)  at (0.462, -0.25) {};
		\node [style=none] (81)  at (0.812, 0.5) {};
		\node [style=none] (82)  at (0.812, -0.25) {};
		\node [style=none] (83)  at (0.638, 0.125) {...};
		\node [style=none] (84)  at (-0.188, -0.25) {};
		\node [style=none] (85)  at (0.162, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (63.center) to (64.center);
		\draw (63.center) to (65.center);
		\draw (65.center) to (66.center);
		\draw (66.center) to (64.center);
		\draw (67.center) to (68.center);
		\draw (69.center) to (70.center);
		\draw (79.center) to (80.center);
		\draw (79.center) to (80.center);
		\draw (81.center) to (82.center);
		\draw (81.center) to (82.center);
		\draw [bend right=90] (84.center) to (80.center);
		\draw [bend right=90] (84.center) to (80.center);
		\draw [bend right=90] (85.center) to (82.center);
		\draw [bend right=90] (85.center) to (82.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qufinite-to-qudit/qufinite-to-qudit_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.375, 0.438) {};
		\node [style=none] (1)  at (-0.375, -0.062) {};
		\node [style=none] (2)  at (0.375, 0.438) {};
		\node [style=none] (3)  at (0.375, -0.062) {};
		\node [style=none] (8)  at (-0.25, -0.062) {};
		\node [style=none] (9)  at (-0.25, -0.312) {};
		\node [style=none] (10)  at (0.25, -0.062) {};
		\node [style=none] (11)  at (0.25, -0.312) {};
		\node [style=none] (12)  at (0.0, 0.188) {$D$};
		\node [style=none] (13)  at (0.0, -0.188) {...};
		\node [style=none, font={\scriptsize}, color=gray] (15)  at (-0.25, -0.438) {$a_1$};
		\node [style=none, font={\scriptsize}, color=gray] (16)  at (0.25, -0.438) {$a_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (2.center) to (0.center);
		\draw (3.center) to (2.center);
		\draw (9.center) to (8.center);
		\draw (11.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qufinite-to-qudit/qufinite-to-qudit_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.55, 0.562) {};
		\node [style=none] (21)  at (-0.55, 0.062) {};
		\node [style=none] (22)  at (0.55, 0.562) {};
		\node [style=none] (23)  at (0.55, 0.062) {};
		\node [style=none] (28)  at (-0.425, 0.062) {};
		\node [style=none] (29)  at (-0.425, -0.438) {};
		\node [style=none] (30)  at (0.425, 0.062) {};
		\node [style=none] (31)  at (0.425, -0.438) {};
		\node [style=none] (32)  at (0.0, 0.312) {$\iota_d(D_d)$};
		\node [style=none] (33)  at (0.0, -0.312) {...};
		\node [style=W-1-n, shape border rotate=0] (41)  at (-0.425, -0.188) {};
		\node [style=W-1-n, shape border rotate=0] (42)  at (0.425, -0.188) {};
		\node [style=none, font={\scriptsize}, color=gray] (43)  at (-0.425, -0.562) {$a_1$};
		\node [style=none, font={\scriptsize}, color=gray] (44)  at (0.425, -0.562) {$a_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20.center) to (21.center);
		\draw (21.center) to (23.center);
		\draw (22.center) to (20.center);
		\draw (23.center) to (22.center);
		\draw (29.center) to (28.center);
		\draw (31.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-1-is-idempotent/scalar-1-is-idempotent_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}, color=gray] (0)  at (-0.062, 0.0) {$1$};
		\node [style=ket] (2)  at (0.062, 0.25) {$1$};
		\node [style=white dot] (3)  at (0.062, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-1-is-idempotent/scalar-1-is-idempotent_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}, color=gray] (5)  at (-0.062, 0.125) {$1$};
		\node [style=ket] (6)  at (0.062, 0.375) {$1$};
		\node [style=white dot] (7)  at (0.062, -0.375) {};
		\node [style=white dot] (8)  at (0.062, -0.05) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-1-with-ket-0/scalar-1-with-ket-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.087, 0.25) {};
		\node [style=white phase dot] (1)  at (0.087, -0.25) {$r$};
		\node [style=none, font={\scriptsize}, color=gray] (5)  at (-0.087, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-1-with-ket-0/scalar-1-with-ket-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (3)  at (0.087, 0.25) {$0$};
		\node [style=white phase dot] (4)  at (0.087, -0.25) {$r$};
		\node [style=none, font={\scriptsize}, color=gray] (6)  at (-0.088, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-1-with-ket-0/scalar-1-with-ket-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (8)  at (0.138, 0.0) {$0$};
		\node [style=none, font={\scriptsize}, color=gray] (9)  at (-0.138, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-1-with-ket-0/scalar-1-with-ket-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (11)  at (0.088, 0.25) {$0$};
		\node [style=white phase dot] (12)  at (0.088, -0.25) {$0$};
		\node [style=none, font={\scriptsize}, color=gray] (13)  at (-0.087, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-1-with-ket-0/scalar-1-with-ket-0_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (15)  at (0.087, 0.25) {};
		\node [style=dot] (16)  at (0.087, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (17)  at (-0.088, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-multiplication/scalar-multiplication_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (2)  at (0.0, 0.25) {$1$};
		\node [style=white phase dot] (3)  at (0.0, -0.25) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-multiplication/scalar-multiplication_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (15)  at (0.0, 0.375) {$1$};
		\node [style=white phase dot] (16)  at (0.0, -0.375) {$s$};
		\node [style=white phase dot] (17)  at (0.0, 0.0) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-multiplication/scalar-multiplication_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ket] (11)  at (0.0, 0.25) {$1$};
		\node [style=white phase dot] (12)  at (0.0, -0.25) {$rs$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/snake/snake_00.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.0) {};
		\node [style=none] (3)  at (0.0, 0.0) {};
		\node [style=none] (4)  at (0.5, 0.0) {};
		\node [style=none] (5)  at (-0.5, -0.375) {};
		\node [style=none] (6)  at (0.5, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (0.center) to (3.center);
		\draw [bend right=90, looseness=1.75] (3.center) to (4.center);
		\draw (5.center) to (0.center);
		\draw (6.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/snake/snake_01.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.0, 0.375) {};
		\node [style=none] (9)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/snake/snake_02.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (0.5, 0.0) {};
		\node [style=none] (11)  at (0.0, 0.0) {};
		\node [style=none] (12)  at (-0.5, 0.0) {};
		\node [style=none] (13)  at (0.5, -0.375) {};
		\node [style=none] (14)  at (-0.5, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (10.center) to (11.center);
		\draw [bend left=90, looseness=1.75] (11.center) to (12.center);
		\draw (13.center) to (10.center);
		\draw (14.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sole-effective-output/sole-effective-output_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (30)  at (0.375, 0.125) {};
		\node [style=none] (33)  at (-0.125, -0.5) {};
		\node [style=none] (34)  at (0.375, -0.5) {};
		\node [style=none] (35)  at (0.375, 0.5) {};
		\node [style=none] (38)  at (0.625, -0.5) {};
		\node [style=none] (39)  at (0.125, -0.25) {...};
		\node [style=none] (40)  at (0.875, 0.5) {};
		\node [style=none] (41)  at (0.875, -0.5) {};
		\node [style=none] (42)  at (0.875, -0.75) {};
		\node [style=none] (43)  at (-0.875, -0.75) {};
		\node [style=none] (44)  at (-0.875, 0.75) {};
		\node [style=none] (45)  at (0.875, 0.75) {};
		\node [style=none] (46)  at (-0.375, 0.5) {};
		\node [style=none] (47)  at (-0.375, -0.5) {};
		\node [style=none] (48)  at (-0.625, 0.0) {$D'$};
		\node [style=none] (49)  at (-0.625, 1.0) {};
		\node [style=none] (50)  at (0.625, 1.0) {};
		\node [style=none] (51)  at (-0.625, 0.75) {};
		\node [style=none] (52)  at (0.625, 0.75) {};
		\node [style=none] (53)  at (0.0, 0.875) {...};
		\node [style=none] (54)  at (-0.625, -0.75) {};
		\node [style=none] (55)  at (0.625, -0.75) {};
		\node [style=none] (56)  at (-0.625, -1.0) {};
		\node [style=none] (57)  at (0.625, -1.0) {};
		\node [style=none] (58)  at (0.0, -0.875) {...};
		\node [style=none, text=gray, font={\scriptsize}] (59)  at (0.7, -0.2) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (30) to (33.center);
		\draw (30) to (35.center);
		\draw [in=90, out=-45] (30) to (38.center);
		\draw (34.center) to (30);
		\draw (41.center) to (42.center);
		\draw (43.center) to (42.center);
		\draw (44.center) to (43.center);
		\draw (45.center) to (40.center);
		\draw (45.center) to (44.center);
		\draw (46.center) to (40.center);
		\draw (47.center) to (46.center);
		\draw (47.center) to (41.center);
		\draw (51.center) to (49.center);
		\draw (52.center) to (50.center);
		\draw (56.center) to (54.center);
		\draw (57.center) to (55.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sole-effective-output/sole-effective-output_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n] (0)  at (0.375, 0.0) {};
		\node [style=ket] (1)  at (0.375, 0.35) {$k$};
		\node [style=ket] (2)  at (0.375, 0.65) {$k$};
		\node [style=none] (3)  at (-0.125, -0.875) {};
		\node [style=none] (4)  at (0.375, -0.875) {};
		\node [style=none] (5)  at (0.375, 0.875) {};
		\node [style=ket] (6)  at (0.625, -0.625) {$\ell$};
		\node [style=none] (7)  at (0.625, -0.325) {};
		\node [style=none] (8)  at (0.625, -0.875) {};
		\node [style=none] (9)  at (0.125, -0.625) {...};
		\node [style=none] (10)  at (0.875, 0.875) {};
		\node [style=none] (11)  at (0.875, -0.875) {};
		\node [style=none] (12)  at (0.875, -1.125) {};
		\node [style=none] (13)  at (-0.875, -1.125) {};
		\node [style=none] (14)  at (-0.875, 1.125) {};
		\node [style=none] (15)  at (0.875, 1.125) {};
		\node [style=none] (16)  at (-0.375, 0.875) {};
		\node [style=none] (17)  at (-0.375, -0.875) {};
		\node [style=none] (18)  at (-0.625, 0.125) {$D'$};
		\node [style=none] (19)  at (-0.625, 1.375) {};
		\node [style=none] (20)  at (0.625, 1.375) {};
		\node [style=none] (21)  at (-0.625, 1.125) {};
		\node [style=none] (22)  at (0.625, 1.125) {};
		\node [style=none] (23)  at (0.0, 1.25) {...};
		\node [style=none] (24)  at (-0.625, -1.125) {};
		\node [style=none] (25)  at (0.625, -1.125) {};
		\node [style=none] (26)  at (-0.625, -1.375) {};
		\node [style=none] (27)  at (0.625, -1.375) {};
		\node [style=none] (28)  at (0.0, -1.25) {...};
		\node [style=ket] (60)  at (0.625, -0.325) {$\ell$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (0) to (3.center);
		\draw (1) to (0);
		\draw (4.center) to (0);
		\draw (5.center) to (2);
		\draw (7.center) to (0);
		\draw (8.center) to (6);
		\draw (11.center) to (12.center);
		\draw (13.center) to (12.center);
		\draw (14.center) to (13.center);
		\draw (15.center) to (10.center);
		\draw (15.center) to (14.center);
		\draw (16.center) to (10.center);
		\draw (17.center) to (16.center);
		\draw (17.center) to (11.center);
		\draw (21.center) to (19.center);
		\draw (22.center) to (20.center);
		\draw (26.center) to (24.center);
		\draw (27.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sole-effective-output/sole-effective-output_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (92)  at (-0.125, -0.5) {};
		\node [style=none] (93)  at (0.375, -0.5) {};
		\node [style=none] (94)  at (0.375, 0.5) {};
		\node [style=none] (95)  at (0.625, -0.5) {};
		\node [style=none] (96)  at (0.125, -0.25) {...};
		\node [style=none] (97)  at (0.875, 0.5) {};
		\node [style=none] (98)  at (0.875, -0.5) {};
		\node [style=none] (99)  at (0.875, -0.75) {};
		\node [style=none] (100)  at (-0.875, -0.75) {};
		\node [style=none] (101)  at (-0.875, 0.75) {};
		\node [style=none] (102)  at (0.875, 0.75) {};
		\node [style=none] (103)  at (-0.375, 0.5) {};
		\node [style=none] (104)  at (-0.375, -0.5) {};
		\node [style=none] (105)  at (-0.625, 0.0) {$D'$};
		\node [style=none] (106)  at (-0.625, 1.0) {};
		\node [style=none] (107)  at (0.625, 1.0) {};
		\node [style=none] (108)  at (-0.625, 0.75) {};
		\node [style=none] (109)  at (0.625, 0.75) {};
		\node [style=none] (110)  at (0.0, 0.875) {...};
		\node [style=none] (111)  at (-0.625, -0.75) {};
		\node [style=none] (112)  at (0.625, -0.75) {};
		\node [style=none] (113)  at (-0.625, -1.0) {};
		\node [style=none] (114)  at (0.625, -1.0) {};
		\node [style=none] (115)  at (0.0, -0.875) {...};
		\node [style=none, text=gray, font={\scriptsize}] (116)  at (0.7, -0.2) {$a$};
		\node [style=dot] (117)  at (-0.125, -0.2) {};
		\node [style=dot] (118)  at (0.375, -0.2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90] (95.center) to (94.center);
		\draw (98.center) to (99.center);
		\draw (100.center) to (99.center);
		\draw (101.center) to (100.center);
		\draw (102.center) to (97.center);
		\draw (102.center) to (101.center);
		\draw (103.center) to (97.center);
		\draw (104.center) to (103.center);
		\draw (104.center) to (98.center);
		\draw (108.center) to (106.center);
		\draw (109.center) to (107.center);
		\draw (113.center) to (111.center);
		\draw (114.center) to (112.center);
		\draw (117) to (92.center);
		\draw (118) to (93.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/spider-non-special/spider-non-special_00.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.25) {};
		\node [style=white dot] (1)  at (0.0, -0.25) {};
		\node [style=none] (2)  at (0.0, 0.625) {};
		\node [style=none] (3)  at (0.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (0) to (1);
		\draw [bend right=45, looseness=1.25] (1) to (0);
		\draw (1) to (3.center);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/spider-non-special/spider-non-special_01.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (0.0, 0.625) {};
		\node [style=none] (8)  at (0.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-annot/sum-annot_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle west arc=none, text={black!60}, inner sep=1.5pt, anchor=west] (13)  at (0.25, 0.45) {$~a$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (14)  at (-0.25, 0.45) {$a~$};
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (15)  at (-0.0, -0.275) {$a$\!};
		\node [style=W-1-n, shape border rotate=180] (0)  at (-0.0, 0.025) {};
		\node [style=none] (1)  at (-0.0, -0.45) {};
		\node [style=white phase dot] (2)  at (-0.25, 0.45) {$r$};
		\node [style=white phase dot] (3)  at (0.25, 0.45) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=45] (0) to (3);
		\draw (1.center) to (0);
		\draw [in=135, out=-90] (2) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-annot/sum-annot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [fill={gray!10}, font={\scriptsize}, draw={gray!30}, rounded rectangle, rounded rectangle east arc=none, text={black!60}, inner sep=1.5pt, anchor=east] (12)  at (-0.088, 0.062) {$a~$};
		\node [style=white phase dot] (5)  at (0.087, 0.062) {$r{+}s$};
		\node [style=none] (6)  at (0.087, -0.438) {};
		\node [style=none] (7)  at (0.087, 0.438) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-gen/sum-gen_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (0)  at (-0.25, -0.15) {};
		\node [style=none] (1)  at (-0.25, -0.45) {};
		\node [style=W-1-n, shape border rotate=180] (2)  at (0.25, -0.15) {};
		\node [style=none] (3)  at (0.25, -0.45) {};
		\node [style=none] (4)  at (0.0, -0.3) {...};
		\node [style=white phase dot] (5)  at (-0.25, 0.45) {$r$};
		\node [style=white phase dot] (6)  at (0.25, 0.45) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (6);
		\draw (1.center) to (0);
		\draw (3.center) to (2);
		\draw (5) to (0);
		\draw (5) to (2);
		\draw (6) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-gen/sum-gen_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (15)  at (0.0, 0.188) {};
		\node [style=white phase dot] (17)  at (-0.25, 0.688) {$r$};
		\node [style=white phase dot] (18)  at (0.25, 0.688) {$s$};
		\node [style=white dot] (19)  at (0.0, -0.188) {};
		\node [style=none] (20)  at (-0.25, -0.688) {};
		\node [style=none] (21)  at (0.25, -0.688) {};
		\node [style=none] (34)  at (0.0, -0.588) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=45] (15) to (18);
		\draw (15) to (19);
		\draw [in=135, out=-90] (17) to (15);
		\draw [bend left=15] (19) to (21.center);
		\draw [bend left=15] (20.center) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-gen/sum-gen_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (24)  at (0.0, 0.438) {$r{+}s$};
		\node [style=white dot] (26)  at (0.0, 0.062) {};
		\node [style=none] (27)  at (-0.25, -0.438) {};
		\node [style=none] (28)  at (0.25, -0.438) {};
		\node [style=none] (35)  at (0.0, -0.338) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (26);
		\draw [bend left=15] (26) to (28.center);
		\draw [bend left=15] (27.center) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-gen/sum-gen_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (31)  at (0.0, 0.25) {$r{+}s$};
		\node [style=none] (32)  at (-0.25, -0.25) {};
		\node [style=none] (33)  at (0.25, -0.25) {};
		\node [style=none] (36)  at (0.0, -0.15) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (31) to (33.center);
		\draw [bend left=15] (32.center) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum/sum_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (0)  at (0.0, -0.062) {};
		\node [style=none] (1)  at (0.0, -0.438) {};
		\node [style=white phase dot] (2)  at (-0.25, 0.438) {$r$};
		\node [style=white phase dot] (3)  at (0.25, 0.438) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=45] (0) to (3);
		\draw (1.center) to (0);
		\draw [in=135, out=-90] (2) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum/sum_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (6)  at (0.0, 0.062) {$r{+}s$};
		\node [style=none] (7)  at (0.0, -0.438) {};
		\node [style=none] (8)  at (0.0, 0.438) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swap-involution/swap-involution_00.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.5) {};
		\node [style=none] (2)  at (0.25, 0.5) {};
		\node [style=none] (4)  at (-0.25, 0.0) {};
		\node [style=none] (5)  at (0.25, -0.5) {};
		\node [style=none] (6)  at (0.25, 0.0) {};
		\node [style=none] (7)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (0.center) to (6.center);
		\draw [in=90, out=-90] (2.center) to (4.center);
		\draw [in=90, out=-90] (4.center) to (5.center);
		\draw [in=90, out=-90] (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swap-involution/swap-involution_01.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.25, 0.5) {};
		\node [style=none] (10)  at (0.25, 0.5) {};
		\node [style=none] (12)  at (0.25, -0.5) {};
		\node [style=none] (14)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (14.center);
		\draw (10.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapped-cap/swapped-cap_00.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.125) {};
		\node [style=none] (1)  at (0.25, -0.375) {};
		\node [style=none] (2)  at (0.25, 0.125) {};
		\node [style=none] (3)  at (-0.25, -0.375) {};
		\node [style=none] (4)  at (-0.25, 0.125) {};
		\node [style=none] (5)  at (0.25, 0.125) {};
		\node [style=none] (6)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (0.center) to (1.center);
		\draw [in=90, out=-90] (2.center) to (3.center);
		\draw [bend left=90, looseness=1.75] (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapped-cap/swapped-cap_01.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (-0.25, -0.125) {};
		\node [style=none] (8)  at (0.25, -0.125) {};
		\node [style=none] (9)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapped-cup/swapped-cup_00.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, -0.125) {};
		\node [style=none] (1)  at (0.25, 0.375) {};
		\node [style=none] (2)  at (0.25, -0.125) {};
		\node [style=none] (3)  at (-0.25, 0.375) {};
		\node [style=none] (4)  at (-0.25, -0.125) {};
		\node [style=none] (5)  at (0.25, -0.125) {};
		\node [style=none] (6)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90] (0.center) to (1.center);
		\draw [in=-90, out=90] (2.center) to (3.center);
		\draw [bend right=90, looseness=1.75] (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapped-cup/swapped-cup_01.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (-0.25, 0.125) {};
		\node [style=none] (8)  at (0.25, 0.125) {};
		\node [style=none] (9)  at (0.0, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/symmetry-naturality/symmetry-naturality_00.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.125) {};
		\node [style=none] (1)  at (-0.25, -0.375) {};
		\node [style=none] (2)  at (0.5, 0.125) {};
		\node [style=none] (3)  at (0.5, -0.375) {};
		\node [style=none] (4)  at (-0.5, 0.625) {};
		\node [style=none] (5)  at (-0.125, 0.125) {};
		\node [style=none] (6)  at (0.0, 0.625) {};
		\node [style=none] (7)  at (0.375, 0.125) {};
		\node [style=none] (8)  at (0.075, 0.25) {...};
		\node [style=none] (9)  at (-0.125, -0.375) {};
		\node [style=none] (10)  at (-0.125, -0.625) {};
		\node [style=none] (11)  at (0.375, -0.375) {};
		\node [style=none] (12)  at (0.375, -0.625) {};
		\node [style=none] (13)  at (0.125, -0.5) {...};
		\node [style=none] (14)  at (0.125, -0.125) {$D$};
		\node [style=none] (15)  at (-0.5, 0.125) {};
		\node [style=none] (16)  at (0.375, 0.625) {};
		\node [style=none] (17)  at (-0.5, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (0.center) to (2.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (1.center);
		\draw [in=90, out=-90] (4.center) to (5.center);
		\draw [in=90, out=-90] (6.center) to (7.center);
		\draw (9.center) to (10.center);
		\draw (11.center) to (12.center);
		\draw [in=90, out=-90] (16.center) to (15.center);
		\draw (17.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/symmetry-naturality/symmetry-naturality_01.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (0.25, -0.125) {};
		\node [style=none] (20)  at (0.25, 0.375) {};
		\node [style=none] (21)  at (-0.5, -0.125) {};
		\node [style=none] (22)  at (-0.5, 0.375) {};
		\node [style=none] (23)  at (0.5, -0.625) {};
		\node [style=none] (24)  at (0.125, -0.125) {};
		\node [style=none] (25)  at (0.0, -0.625) {};
		\node [style=none] (26)  at (-0.375, -0.125) {};
		\node [style=none] (27)  at (-0.075, -0.25) {...};
		\node [style=none] (28)  at (0.125, 0.375) {};
		\node [style=none] (29)  at (0.125, 0.625) {};
		\node [style=none] (30)  at (-0.375, 0.375) {};
		\node [style=none] (31)  at (-0.375, 0.625) {};
		\node [style=none] (32)  at (-0.125, 0.5) {...};
		\node [style=none] (33)  at (-0.125, 0.125) {$D$};
		\node [style=none] (34)  at (0.5, -0.125) {};
		\node [style=none] (35)  at (-0.375, -0.625) {};
		\node [style=none] (36)  at (0.5, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19.center) to (20.center);
		\draw (19.center) to (21.center);
		\draw (21.center) to (22.center);
		\draw (22.center) to (20.center);
		\draw [in=-90, out=90] (23.center) to (24.center);
		\draw [in=-90, out=90] (25.center) to (26.center);
		\draw (28.center) to (29.center);
		\draw (30.center) to (31.center);
		\draw [in=-90, out=90] (35.center) to (34.center);
		\draw (36.center) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-sum/upside-down-sum_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=0] (18)  at (0.0, 0.062) {};
		\node [style=none] (19)  at (0.0, 0.438) {};
		\node [style=white phase dot] (20)  at (-0.25, -0.438) {$r$};
		\node [style=white phase dot] (21)  at (0.25, -0.438) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (18) to (21);
		\draw (19.center) to (18);
		\draw [in=-135, out=90] (20) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-sum/upside-down-sum_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=0] (8)  at (0.025, -0.05) {};
		\node [style=none] (9)  at (0.025, 0.075) {};
		\node [style=white phase dot] (10)  at (0.525, 0.2) {$r$};
		\node [style=white phase dot] (11)  at (0.975, 0.2) {$s$};
		\node [style=none] (23)  at (-0.475, -0.05) {};
		\node [style=none] (24)  at (-0.975, -0.05) {};
		\node [style=none] (25)  at (-0.975, 0.35) {};
		\node [style=none] (26)  at (-0.475, 0.075) {};
		\node [style=none] (29)  at (0.0, -0.35) {};
		\node [style=none] (30)  at (0.475, -0.3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=-135, looseness=1.25] (8) to (29.center);
		\draw [in=-180, out=-45] (8) to (30.center);
		\draw (9.center) to (8);
		\draw [bend left=270, looseness=1.50] (9.center) to (26.center);
		\draw (23.center) to (26.center);
		\draw [bend right=90, looseness=1.50] (24.center) to (23.center);
		\draw (25.center) to (24.center);
		\draw [in=240, out=0] (29.center) to (10);
		\draw [in=-120, out=0] (30.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-sum/upside-down-sum_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=W-1-n, shape border rotate=180] (0)  at (0.212, -0.212) {};
		\node [style=none] (1)  at (0.212, -0.287) {};
		\node [style=white phase dot] (2)  at (0.012, 0.188) {$r$};
		\node [style=white phase dot] (3)  at (0.412, 0.188) {$s$};
		\node [style=none] (16)  at (-0.412, 0.287) {};
		\node [style=none] (17)  at (-0.412, -0.287) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=45] (0) to (3);
		\draw (1.center) to (0);
		\draw [in=135, out=-90] (2) to (0);
		\draw (16.center) to (17.center);
		\draw [bend right=90] (17.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-sum/upside-down-sum_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (5)  at (0.25, -0.25) {$r{+}s$};
		\node [style=none] (6)  at (-0.25, -0.25) {};
		\node [style=none] (7)  at (0.25, 0.125) {};
		\node [style=none] (27)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=-105, looseness=1.75] (5) to (6.center);
		\draw (27.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-sum/upside-down-sum_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (13)  at (0.0, -0.062) {$r{+}s$};
		\node [style=none] (14)  at (0.0, 0.438) {};
		\node [style=none] (15)  at (0.0, -0.438) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zcp-1/zcp-1_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}, color=gray] (62)  at (0.0, -0.275) {$1$};
		\node [style=none] (63)  at (0.0, -0.125) {};
		\node [style=white dot] (64)  at (0.0, 0.275) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (64) to (63.center);
		\draw [in=135, out=45, loop] (64) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zcp-1/zcp-1_08.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}, color=gray] (66)  at (0.0, -0.275) {$1$};
		\node [style=none] (67)  at (0.0, -0.125) {};
		\node [style=white dot] (68)  at (0.0, 0.275) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (68) to (67.center);
	\end{pgfonlayer}
\end{tikzpicture}
